Scale-free network generation model with addition and deletion of nodes based on triadic closure mechanism

Many real systems exhibit the processes of growth and shrink. In this paper, we propose a network evolution model based on the simultaneous application of both node addition and deletion rules. To obtain a higher clustering that is present in real social networks, the model employs the triadic formation step at each iteration. The results show that the degree distribution in the networks generated based on this model follows a power law.

==> BR-BA1.txt <==
i	di	logdi	logi
3	20009.18627	4.301229427	0.477121255
4	9986.392157	3.999408616	0.602059991
5	5712.745098	3.756844846	0.698970004
6	3583.705882	3.55433236	0.77815125
7	2381.72549	3.376891705	0.84509804
8	1670.509804	3.222849029	0.903089987
9	1202.852941	3.080212534	0.954242509
10	907.7843137	2.957982674	1
11	695.0784314	2.842033812	1.041392685
12	549.7254902	2.740145875	1.079181246
13	438.0098039	2.641483831	1.113943352
14	354.5686275	2.549700306	1.146128036
15	293.5392157	2.467666129	1.176091259
16	247.0882353	2.392852068	1.204119983
17	209.5098039	2.32120435	1.230448921
18	173.0686275	2.238218349	1.255272505
19	150.8823529	2.178638448	1.278753601
20	130.6666667	2.116164812	1.301029996
21	113.3529412	2.054432793	1.322219295
22	98.59803922	1.993868278	1.342422681
23	88.1372549	1.94515952	1.361727836
24	76.75490196	1.885106121	1.380211242
25	68.87254902	1.838046157	1.397940009
26	62.06862745	1.792872142	1.414973348
27	55.2745098	1.7425249	1.431363764
28	48.79411765	1.688367469	1.447158031
29	45.38235294	1.656887009	1.462397998
30	41.11764706	1.614028254	1.477121255
31	37.2254902	1.570840425	1.491361694
32	33.47058824	1.524663345	1.505149978
33	30.25490196	1.48079575	1.51851394
34	27.98039216	1.446853797	1.531478917
35	25.40196078	1.404867241	1.544068044
36	24.05882353	1.381274387	1.556302501
37	21.68627451	1.336184951	1.568201724
38	20.81372549	1.318349822	1.579783597
39	17.89215686	1.252662697	1.591064607
40	17.15686275	1.234437877	1.602059991
41	16.95098039	1.229194822	1.612783857
42	14.87254902	1.172385409	1.62324929
43	14.00980392	1.146432057	1.633468456
44	13.3627451	1.125895684	1.643452676
45	12.17647059	1.085521424	1.653212514
46	11.19607843	1.049065932	1.662757832
47	10.61764706	1.026028285	1.672097858
48	9.980392157	0.999147606	1.681241237
49	9.37254902	0.971857721	1.69019608
50	9.098039216	0.958947804	1.698970004
51	8.362745098	0.922348859	1.707570176
52	7.950980392	0.900420682	1.716003344
53	7.588235294	0.880140789	1.72427587
54	7.019607843	0.846312851	1.73239376
55	6.705882353	0.82645593	1.740362689
56	6.480392157	0.811601288	1.748188027
57	6.078431373	0.783791518	1.755874856
58	6.039215686	0.78098054	1.763427994
59	5.656862745	0.752575641	1.770852012
60	5.205882353	0.716494349	1.77815125
61	5.068627451	0.704890371	1.785329835
62	4.607843137	0.663497686	1.792391689
63	4.784313725	0.67981965	1.799340549
64	4.529411765	0.656041804	1.806179974
65	4.303921569	0.633864348	1.812913357
66	4.117647059	0.614649119	1.819543936
67	4.049019608	0.60734988	1.826074803
68	3.735294118	0.572324804	1.832508913
69	3.176470588	0.501944838	1.838849091
70	3.519607843	0.546494277	1.84509804
71	3.264705882	0.513844062	1.851258349
72	3.117647059	0.493826948	1.857332496
73	3.12745098	0.495190511	1.86332286
74	2.823529412	0.450792316	1.86923172
75	2.509803922	0.399639794	1.875061263
76	2.617647059	0.41791109	1.880813592
77	2.352941176	0.37161107	1.886490725
78	2.392156863	0.378789655	1.892094603
79	2.666666667	0.425968732	1.897627091
80	2.37254902	0.375215194	1.903089987
81	2.166666667	0.335792102	1.908485019
82	2.215686275	0.345508267	1.913813852
83	2.225490196	0.347425685	1.919078092
84	2.068627451	0.315682284	1.924279286
85	1.901960784	0.279201558	1.929418926
86	1.882352941	0.274701057	1.934498451
87	1.617647059	0.208883772	1.939519253
88	1.607843137	0.206243676	1.944482672
89	1.735294118	0.239373095	1.949390007
90	1.588235294	0.200914843	1.954242509
91	1.5	0.176091259	1.959041392
92	1.637254902	0.214116299	1.963787827
93	1.421568627	0.15276783	1.968482949
94	1.37254902	0.137527864	1.973127854
95	1.392156863	0.143688173	1.977723605
96	1.539215686	0.187299481	1.982271233
97	1.274509804	0.105343181	1.986771734
98	1.31372549	0.118504627	1.991226076
99	1.274509804	0.105343181	1.995635195
100	1.382352941	0.140618941	2
101	1.098039216	0.040617851	2.004321374
102	1.176470588	0.070581074	2.008600172
103	1.117647059	0.04830468	2.012837225
104	1.039215686	0.016705694	2.017033339
105	1.088235294	0.036722807	2.021189299
106	1.196078431	0.077759659	2.025305865
107	0.81372549	-0.089522079	2.029383778
108	1.019607843	0.008433168	2.033423755
109	1.049019608	0.020783606	2.037426498
110	0.901960784	-0.044812344	2.041392685
111	0.823529412	-0.084320886	2.045322979
112	0.764705882	-0.116505569	2.049218023
113	0.735294118	-0.133538908	2.053078443
114	0.705882353	-0.151267675	2.056904851
115	0.823529412	-0.084320886	2.06069784
116	0.705882353	-0.151267675	2.064457989
117	0.764705882	-0.116505569	2.068185862
118	0.852941176	-0.069080919	2.071882007
119	0.617647059	-0.209259622	2.075546961
120	0.666666667	-0.176091259	2.079181246
121	0.81372549	-0.089522079	2.08278537
122	0.735294118	-0.133538908	2.086359831
123	0.588235294	-0.230448921	2.089905111
124	0.558823529	-0.252725316	2.093421685
125	0.598039216	-0.223270337	2.096910013
126	0.62745098	-0.202420198	2.100370545
127	0.607843137	-0.216208482	2.103803721
128	0.470588235	-0.327358934	2.10720997
129	0.558823529	-0.252725316	2.11058971
130	0.470588235	-0.327358934	2.113943352
131	0.62745098	-0.202420198	2.117271296
132	0.588235294	-0.230448921	2.120573931
133	0.450980392	-0.34584234	2.123851641
134	0.529411765	-0.276206412	2.127104798
135	0.568627451	-0.245172178	2.130333768
136	0.37254902	-0.428816575	2.133538908
137	0.441176471	-0.355387658	2.136720567
138	0.31372549	-0.503450193	2.139879086
139	0.431372549	-0.365147495	2.1430148
140	0.411764706	-0.385350881	2.146128036
141	0.539215686	-0.268237482	2.149219113
142	0.333333333	-0.477121255	2.152288344
143	0.392156863	-0.40654018	2.155336037
144	0.421568627	-0.375131716	2.158362492
145	0.37254902	-0.428816575	2.161368002
146	0.490196078	-0.309630167	2.164352856
147	0.392156863	-0.40654018	2.167317335
148	0.303921569	-0.517238478	2.170261715
149	0.352941176	-0.452297671	2.173186268
150	0.323529412	-0.490086232	2.176091259
151	0.31372549	-0.503450193	2.178976947
152	0.284313725	-0.546202174	2.181843588
153	0.362745098	-0.440398448	2.184691431
154	0.352941176	-0.452297671	2.187520721
155	0.274509804	-0.56144214	2.190331698
156	0.303921569	-0.517238478	2.193124598
157	0.254901961	-0.593626824	2.195899652
158	0.294117647	-0.531478917	2.198657087
159	0.205882353	-0.686380877	2.201397124
160	0.264705882	-0.577236408	2.204119983
161	0.225490196	-0.646872336	2.206825876
162	0.235294118	-0.62838893	2.209515015
163	0.176470588	-0.753327667	2.212187604
164	0.284313725	-0.546202174	2.214843848
165	0.274509804	-0.56144214	2.217483944
166	0.303921569	-0.517238478	2.220108088
167	0.264705882	-0.577236408	2.222716471
168	0.205882353	-0.686380877	2.225309282
169	0.215686275	-0.666177491	2.227886705
170	0.31372549	-0.503450193	2.230448921
171	0.284313725	-0.546202174	2.23299611
172	0.196078431	-0.707570176	2.235528447
173	0.215686275	-0.666177491	2.238046103
174	0.225490196	-0.646872336	2.240549248
175	0.156862745	-0.804480189	2.243038049
176	0.156862745	-0.804480189	2.245512668
177	0.205882353	-0.686380877	2.247973266
178	0.225490196	-0.646872336	2.250420002
179	0.303921569	-0.517238478	2.252853031
180	0.147058824	-0.832508913	2.255272505
181	0.18627451	-0.729846571	2.257678575
182	0.176470588	-0.753327667	2.260071388
183	0.147058824	-0.832508913	2.26245109
184	0.235294118	-0.62838893	2.264817823
185	0.215686275	-0.666177491	2.267171728
186	0.156862745	-0.804480189	2.269512944
187	0.18627451	-0.729846571	2.271841607
188	0.156862745	-0.804480189	2.274157849
189	0.205882353	-0.686380877	2.276461804
190	0.117647059	-0.929418926	2.278753601
191	0.117647059	-0.929418926	2.281033367
192	0.137254902	-0.862472136	2.283301229
193	0.088235294	-1.054357662	2.285557309
194	0.166666667	-0.77815125	2.28780173
195	0.12745098	-0.894656819	2.290034611
196	0.166666667	-0.77815125	2.292256071
197	0.254901961	-0.593626824	2.294466226
198	0.176470588	-0.753327667	2.29666519
199	0.18627451	-0.729846571	2.298853076
200	0.176470588	-0.753327667	2.301029996
201	0.166666667	-0.77815125	2.303196057
202	0.12745098	-0.894656819	2.305351369
203	0.156862745	-0.804480189	2.307496038
204	0.12745098	-0.894656819	2.309630167
205	0.147058824	-0.832508913	2.311753861
206	0.166666667	-0.77815125	2.31386722
207	0.12745098	-0.894656819	2.315970345
208	0.12745098	-0.894656819	2.318063335
209	0.12745098	-0.894656819	2.320146286
210	0.18627451	-0.729846571	2.322219295
211	0.068627451	-1.163502132	2.324282455
212	0.147058824	-0.832508913	2.326335861
213	0.12745098	-0.894656819	2.328379603
214	0.117647059	-0.929418926	2.330413773
215	0.098039216	-1.008600172	2.33243846
216	0.176470588	-0.753327667	2.334453751
217	0.166666667	-0.77815125	2.336459734
218	0.039215686	-1.40654018	2.338456494
219	0.176470588	-0.753327667	2.340444115
220	0.18627451	-0.729846571	2.342422681
221	0.12745098	-0.894656819	2.344392274
222	0.107843137	-0.967207487	2.346352974
223	0.068627451	-1.163502132	2.348304863
224	0.12745098	-0.894656819	2.350248018
225	0.107843137	-0.967207487	2.352182518
226	0.137254902	-0.862472136	2.354108439
227	0.12745098	-0.894656819	2.356025857
228	0.12745098	-0.894656819	2.357934847
229	0.156862745	-0.804480189	2.359835482
230	0.117647059	-0.929418926	2.361727836
231	0.156862745	-0.804480189	2.36361198
232	0.117647059	-0.929418926	2.365487985
233	0.078431373	-1.105510185	2.367355921
234	0.068627451	-1.163502132	2.369215857
235	0.098039216	-1.008600172	2.371067862
236	0.068627451	-1.163502132	2.372912003
237	0.107843137	-0.967207487	2.374748346
238	0.098039216	-1.008600172	2.376576957
239	0.078431373	-1.105510185	2.378397901
240	0.068627451	-1.163502132	2.380211242
241	0.078431373	-1.105510185	2.382017043
242	0.088235294	-1.054357662	2.383815366
243	0.068627451	-1.163502132	2.385606274
244	0.058823529	-1.230448921	2.387389826
245	0.098039216	-1.008600172	2.389166084
246	0.058823529	-1.230448921	2.390935107
247	0.147058824	-0.832508913	2.392696953
248	0.068627451	-1.163502132	2.394451681
249	0.068627451	-1.163502132	2.396199347
250	0.088235294	-1.054357662	2.397940009
251	0.088235294	-1.054357662	2.399673721
252	0.058823529	-1.230448921	2.401400541
253	0.068627451	-1.163502132	2.403120521
254	0.058823529	-1.230448921	2.404833717
255	0.137254902	-0.862472136	2.40654018
256	0.088235294	-1.054357662	2.408239965
257	0.078431373	-1.105510185	2.409933123
258	0.058823529	-1.230448921	2.411619706
259	0.098039216	-1.008600172	2.413299764
260	0.107843137	-0.967207487	2.414973348
261	0.107843137	-0.967207487	2.416640507
262	0.039215686	-1.40654018	2.418301291
263	0.058823529	-1.230448921	2.419955748
264	0.068627451	-1.163502132	2.421603927
265	0.068627451	-1.163502132	2.423245874
266	0.068627451	-1.163502132	2.424881637
267	0.068627451	-1.163502132	2.426511261
268	0.078431373	-1.105510185	2.428134794
269	0.088235294	-1.054357662	2.42975228
270	0.12745098	-0.894656819	2.431363764
271	0.039215686	-1.40654018	2.432969291
272	0.029411765	-1.531478917	2.434568904
273	0.078431373	-1.105510185	2.436162647
274	0.107843137	-0.967207487	2.437750563
275	0.049019608	-1.309630167	2.439332694
276	0.029411765	-1.531478917	2.440909082
277	0.029411765	-1.531478917	2.442479769
278	0.078431373	-1.105510185	2.444044796
279	0.058823529	-1.230448921	2.445604203
280	0.088235294	-1.054357662	2.447158031
281	0.049019608	-1.309630167	2.44870632
282	0.039215686	-1.40654018	2.450249108
283	0.029411765	-1.531478917	2.451786436
284	0.029411765	-1.531478917	2.45331834
285	0.058823529	-1.230448921	2.45484486
286	0.049019608	-1.309630167	2.456366033
287	0.039215686	-1.40654018	2.457881897
288	0.029411765	-1.531478917	2.459392488
289	0.049019608	-1.309630167	2.460897843
290	0.068627451	-1.163502132	2.462397998
291	0.088235294	-1.054357662	2.463892989
292	0.058823529	-1.230448921	2.465382851
293	0.107843137	-0.967207487	2.46686762
294	0.068627451	-1.163502132	2.46834733
295	0.058823529	-1.230448921	2.469822016
296	0.058823529	-1.230448921	2.471291711
297	0.049019608	-1.309630167	2.472756449
298	0.068627451	-1.163502132	2.474216264
299	0.019607843	-1.707570176	2.475671188
300	0.058823529	-1.230448921	2.477121255
301	0.058823529	-1.230448921	2.478566496
302	0.078431373	-1.105510185	2.480006943
303	0.049019608	-1.309630167	2.481442629
304	0.029411765	-1.531478917	2.482873584
305	0.029411765	-1.531478917	2.484299839
306	0.117647059	-0.929418926	2.485721426
307	0.029411765	-1.531478917	2.487138375
308	0.058823529	-1.230448921	2.488550717
309	0.049019608	-1.309630167	2.489958479
310	0.049019608	-1.309630167	2.491361694
311	0.009803922	-2.008600172	2.492760389
312	0.068627451	-1.163502132	2.494154594
313	0.029411765	-1.531478917	2.495544338
314	0.049019608	-1.309630167	2.496929648
315	0.039215686	-1.40654018	2.498310554
316	0.058823529	-1.230448921	2.499687083
317	0.049019608	-1.309630167	2.501059262
318	0.039215686	-1.40654018	2.50242712
319	0.049019608	-1.309630167	2.503790683
320	0.058823529	-1.230448921	2.505149978
321	0.049019608	-1.309630167	2.506505032
322	0.058823529	-1.230448921	2.507855872
323	0.019607843	-1.707570176	2.509202522
324	0.068627451	-1.163502132	2.51054501
325	0.039215686	-1.40654018	2.511883361
326	0.039215686	-1.40654018	2.5132176
327	0.029411765	-1.531478917	2.514547753
328	0.019607843	-1.707570176	2.515873844
329	0.029411765	-1.531478917	2.517195898
330	0.058823529	-1.230448921	2.51851394
331	0.078431373	-1.105510185	2.519827994
332	0.029411765	-1.531478917	2.521138084
333	0.019607843	-1.707570176	2.522444234
334	0.058823529	-1.230448921	2.523746467
335	0.049019608	-1.309630167	2.525044807
336	0.029411765	-1.531478917	2.526339277
337	0.039215686	-1.40654018	2.527629901
338	0.029411765	-1.531478917	2.5289167
339	0.029411765	-1.531478917	2.530199698
340	0.049019608	-1.309630167	2.531478917
341	0.029411765	-1.531478917	2.532754379
342	0.039215686	-1.40654018	2.534026106
343	0.029411765	-1.531478917	2.53529412
344	0.019607843	-1.707570176	2.536558443
345	0.039215686	-1.40654018	2.537819095
346	0.039215686	-1.40654018	2.539076099
347	0.058823529	-1.230448921	2.540329475
348	0.049019608	-1.309630167	2.541579244
349	0.019607843	-1.707570176	2.542825427
350	0.019607843	-1.707570176	2.544068044
351	0.029411765	-1.531478917	2.545307116
352	0.029411765	-1.531478917	2.546542663
353	0.029411765	-1.531478917	2.547774705
354	0.049019608	-1.309630167	2.549003262
355	0.039215686	-1.40654018	2.550228353
356	0.009803922	-2.008600172	2.551449998
357	0.039215686	-1.40654018	2.552668216
359	0.019607843	-1.707570176	2.555094449
360	0.019607843	-1.707570176	2.556302501
361	0.029411765	-1.531478917	2.557507202
362	0.009803922	-2.008600172	2.558708571
363	0.049019608	-1.309630167	2.559906625
364	0.039215686	-1.40654018	2.561101384
365	0.049019608	-1.309630167	2.562292864
366	0.029411765	-1.531478917	2.563481085
367	0.058823529	-1.230448921	2.564666064
368	0.029411765	-1.531478917	2.565847819
369	0.019607843	-1.707570176	2.567026366
370	0.019607843	-1.707570176	2.568201724
371	0.049019608	-1.309630167	2.56937391
372	0.029411765	-1.531478917	2.57054294
373	0.039215686	-1.40654018	2.571708832
374	0.019607843	-1.707570176	2.572871602
375	0.058823529	-1.230448921	2.574031268
376	0.029411765	-1.531478917	2.575187845
377	0.039215686	-1.40654018	2.57634135
378	0.039215686	-1.40654018	2.5774918
379	0.009803922	-2.008600172	2.57863921
380	0.049019608	-1.309630167	2.579783597
381	0.019607843	-1.707570176	2.580924976
382	0.019607843	-1.707570176	2.582063363
383	0.049019608	-1.309630167	2.583198774
384	0.029411765	-1.531478917	2.584331224
385	0.019607843	-1.707570176	2.58546073
386	0.039215686	-1.40654018	2.586587305
387	0.029411765	-1.531478917	2.587710965
388	0.029411765	-1.531478917	2.588831726
389	0.049019608	-1.309630167	2.589949601
390	0.039215686	-1.40654018	2.591064607
391	0.058823529	-1.230448921	2.592176757
392	0.058823529	-1.230448921	2.593286067
393	0.029411765	-1.531478917	2.59439255
394	0.029411765	-1.531478917	2.595496222
395	0.039215686	-1.40654018	2.596597096
396	0.009803922	-2.008600172	2.597695186
397	0.009803922	-2.008600172	2.598790507
398	0.019607843	-1.707570176	2.599883072
399	0.019607843	-1.707570176	2.600972896
400	0.039215686	-1.40654018	2.602059991
401	0.019607843	-1.707570176	2.603144373
402	0.039215686	-1.40654018	2.604226053
403	0.058823529	-1.230448921	2.605305046
404	0.019607843	-1.707570176	2.606381365
405	0.009803922	-2.008600172	2.607455023
406	0.049019608	-1.309630167	2.608526034
407	0.029411765	-1.531478917	2.609594409
408	0.019607843	-1.707570176	2.610660163
409	0.019607843	-1.707570176	2.611723308
410	0.019607843	-1.707570176	2.612783857
411	0.039215686	-1.40654018	2.613841822
412	0.019607843	-1.707570176	2.614897216
413	0.039215686	-1.40654018	2.615950052
414	0.009803922	-2.008600172	2.617000341
415	0.029411765	-1.531478917	2.618048097
416	0.009803922	-2.008600172	2.619093331
417	0.029411765	-1.531478917	2.620136055
418	0.029411765	-1.531478917	2.621176282
419	0.039215686	-1.40654018	2.622214023
420	0.019607843	-1.707570176	2.62324929
421	0.039215686	-1.40654018	2.624282096
422	0.009803922	-2.008600172	2.625312451
423	0.019607843	-1.707570176	2.626340367
424	0.009803922	-2.008600172	2.627365857
425	0.009803922	-2.008600172	2.62838893
427	0.039215686	-1.40654018	2.630427875
428	0.039215686	-1.40654018	2.631443769
429	0.029411765	-1.531478917	2.632457292
430	0.029411765	-1.531478917	2.633468456
432	0.009803922	-2.008600172	2.635483747
433	0.029411765	-1.531478917	2.636487896
434	0.009803922	-2.008600172	2.63748973
436	0.029411765	-1.531478917	2.639486489
437	0.019607843	-1.707570176	2.640481437
439	0.029411765	-1.531478917	2.64246452
440	0.049019608	-1.309630167	2.643452676
441	0.019607843	-1.707570176	2.644438589
442	0.039215686	-1.40654018	2.645422269
443	0.019607843	-1.707570176	2.646403726
445	0.029411765	-1.531478917	2.648360011
446	0.019607843	-1.707570176	2.649334859
447	0.029411765	-1.531478917	2.650307523
448	0.009803922	-2.008600172	2.651278014
449	0.029411765	-1.531478917	2.652246341
450	0.029411765	-1.531478917	2.653212514
451	0.029411765	-1.531478917	2.654176542
452	0.039215686	-1.40654018	2.655138435
453	0.009803922	-2.008600172	2.656098202
454	0.029411765	-1.531478917	2.657055853
455	0.029411765	-1.531478917	2.658011397
456	0.009803922	-2.008600172	2.658964843
457	0.029411765	-1.531478917	2.6599162
460	0.029411765	-1.531478917	2.662757832
461	0.019607843	-1.707570176	2.663700925
463	0.009803922	-2.008600172	2.665580991
464	0.039215686	-1.40654018	2.666517981
465	0.029411765	-1.531478917	2.667452953
466	0.019607843	-1.707570176	2.668385917
467	0.009803922	-2.008600172	2.669316881
468	0.019607843	-1.707570176	2.670245853
469	0.009803922	-2.008600172	2.671172843
470	0.019607843	-1.707570176	2.672097858
471	0.039215686	-1.40654018	2.673020907
472	0.019607843	-1.707570176	2.673941999
474	0.029411765	-1.531478917	2.675778342
475	0.019607843	-1.707570176	2.67669361
476	0.049019608	-1.309630167	2.677606953
477	0.019607843	-1.707570176	2.678518379
478	0.009803922	-2.008600172	2.679427897
479	0.009803922	-2.008600172	2.680335513
480	0.009803922	-2.008600172	2.681241237
481	0.039215686	-1.40654018	2.682145076
483	0.019607843	-1.707570176	2.683947131
484	0.019607843	-1.707570176	2.684845362
485	0.039215686	-1.40654018	2.685741739
486	0.029411765	-1.531478917	2.686636269
488	0.019607843	-1.707570176	2.688419822
490	0.019607843	-1.707570176	2.69019608
492	0.009803922	-2.008600172	2.691965103
493	0.009803922	-2.008600172	2.692846919
494	0.009803922	-2.008600172	2.693726949
497	0.019607843	-1.707570176	2.696356389
498	0.019607843	-1.707570176	2.697229343
499	0.019607843	-1.707570176	2.698100546
500	0.049019608	-1.309630167	2.698970004
501	0.019607843	-1.707570176	2.699837726
502	0.009803922	-2.008600172	2.700703717
503	0.009803922	-2.008600172	2.701567985
504	0.009803922	-2.008600172	2.702430536
506	0.029411765	-1.531478917	2.704150517
507	0.009803922	-2.008600172	2.705007959
508	0.009803922	-2.008600172	2.705863712
509	0.009803922	-2.008600172	2.706717782
510	0.009803922	-2.008600172	2.707570176
511	0.019607843	-1.707570176	2.7084209
513	0.029411765	-1.531478917	2.710117365
514	0.019607843	-1.707570176	2.710963119
516	0.009803922	-2.008600172	2.712649702
517	0.009803922	-2.008600172	2.713490543
518	0.019607843	-1.707570176	2.71432976
520	0.019607843	-1.707570176	2.716003344
521	0.009803922	-2.008600172	2.716837723
522	0.019607843	-1.707570176	2.717670503
523	0.049019608	-1.309630167	2.718501689
524	0.009803922	-2.008600172	2.719331287
525	0.029411765	-1.531478917	2.720159303
526	0.009803922	-2.008600172	2.720985744
527	0.009803922	-2.008600172	2.721810615
528	0.029411765	-1.531478917	2.722633923
529	0.029411765	-1.531478917	2.723455672
530	0.009803922	-2.008600172	2.72427587
532	0.009803922	-2.008600172	2.725911632
533	0.009803922	-2.008600172	2.726727209
536	0.009803922	-2.008600172	2.72916479
537	0.009803922	-2.008600172	2.729974286
539	0.019607843	-1.707570176	2.731588765
540	0.029411765	-1.531478917	2.73239376
541	0.009803922	-2.008600172	2.733197265
542	0.009803922	-2.008600172	2.733999287
546	0.019607843	-1.707570176	2.737192643
548	0.019607843	-1.707570176	2.738780558
549	0.029411765	-1.531478917	2.739572344
550	0.029411765	-1.531478917	2.740362689
551	0.019607843	-1.707570176	2.741151599
553	0.019607843	-1.707570176	2.742725131
554	0.019607843	-1.707570176	2.743509765
560	0.009803922	-2.008600172	2.748188027
561	0.009803922	-2.008600172	2.748962861
563	0.009803922	-2.008600172	2.750508395
564	0.009803922	-2.008600172	2.751279104
565	0.019607843	-1.707570176	2.752048448
566	0.029411765	-1.531478917	2.752816431
567	0.029411765	-1.531478917	2.753583059
568	0.009803922	-2.008600172	2.754348336
569	0.009803922	-2.008600172	2.755112266
570	0.009803922	-2.008600172	2.755874856
571	0.009803922	-2.008600172	2.756636108
573	0.009803922	-2.008600172	2.758154622
577	0.019607843	-1.707570176	2.761175813
580	0.019607843	-1.707570176	2.763427994
581	0.009803922	-2.008600172	2.764176132
582	0.009803922	-2.008600172	2.764922985
583	0.019607843	-1.707570176	2.765668555
585	0.009803922	-2.008600172	2.767155866
587	0.019607843	-1.707570176	2.768638101
589	0.009803922	-2.008600172	2.770115295
590	0.029411765	-1.531478917	2.770852012
592	0.029411765	-1.531478917	2.772321707
593	0.009803922	-2.008600172	2.773054693
595	0.009803922	-2.008600172	2.774516966
596	0.009803922	-2.008600172	2.77524626
597	0.009803922	-2.008600172	2.775974331
598	0.009803922	-2.008600172	2.776701184
600	0.019607843	-1.707570176	2.77815125
601	0.019607843	-1.707570176	2.778874472
604	0.009803922	-2.008600172	2.781036939
606	0.009803922	-2.008600172	2.782472624
607	0.009803922	-2.008600172	2.783188691
608	0.019607843	-1.707570176	2.783903579
609	0.009803922	-2.008600172	2.784617293
610	0.009803922	-2.008600172	2.785329835
612	0.009803922	-2.008600172	2.786751422
613	0.009803922	-2.008600172	2.787460475
614	0.019607843	-1.707570176	2.788168371
616	0.009803922	-2.008600172	2.789580712
617	0.009803922	-2.008600172	2.790285164
618	0.029411765	-1.531478917	2.790988475
621	0.019607843	-1.707570176	2.7930916
622	0.009803922	-2.008600172	2.793790385
626	0.009803922	-2.008600172	2.796574333
627	0.009803922	-2.008600172	2.797267541
629	0.009803922	-2.008600172	2.798650645
630	0.009803922	-2.008600172	2.799340549
631	0.009803922	-2.008600172	2.800029359
634	0.009803922	-2.008600172	2.802089258
635	0.009803922	-2.008600172	2.802773725
637	0.009803922	-2.008600172	2.804139432
638	0.009803922	-2.008600172	2.804820679
639	0.009803922	-2.008600172	2.805500858
642	0.009803922	-2.008600172	2.807535028
643	0.009803922	-2.008600172	2.808210973
644	0.009803922	-2.008600172	2.808885867
645	0.009803922	-2.008600172	2.809559715
646	0.009803922	-2.008600172	2.810232518
651	0.009803922	-2.008600172	2.813580989
652	0.009803922	-2.008600172	2.814247596
657	0.009803922	-2.008600172	2.81756537
658	0.009803922	-2.008600172	2.818225894
660	0.009803922	-2.008600172	2.819543936
664	0.009803922	-2.008600172	2.822168079
665	0.009803922	-2.008600172	2.822821645
666	0.009803922	-2.008600172	2.823474229
668	0.019607843	-1.707570176	2.824776462
670	0.009803922	-2.008600172	2.826074803
676	0.009803922	-2.008600172	2.829946696
681	0.009803922	-2.008600172	2.833147112
683	0.019607843	-1.707570176	2.834420704
684	0.009803922	-2.008600172	2.835056102
686	0.009803922	-2.008600172	2.836324116
687	0.019607843	-1.707570176	2.836956737
689	0.009803922	-2.008600172	2.838219222
690	0.009803922	-2.008600172	2.838849091
691	0.009803922	-2.008600172	2.839478047
694	0.019607843	-1.707570176	2.84135947
695	0.009803922	-2.008600172	2.841984805
696	0.009803922	-2.008600172	2.84260924
698	0.019607843	-1.707570176	2.843855423
699	0.009803922	-2.008600172	2.844477176
701	0.009803922	-2.008600172	2.845718018
704	0.009803922	-2.008600172	2.847572659
709	0.009803922	-2.008600172	2.850646235
710	0.009803922	-2.008600172	2.851258349
711	0.009803922	-2.008600172	2.851869601
712	0.009803922	-2.008600172	2.852479994
713	0.009803922	-2.008600172	2.85308953
714	0.009803922	-2.008600172	2.853698212
717	0.009803922	-2.008600172	2.855519156
718	0.009803922	-2.008600172	2.856124444
724	0.009803922	-2.008600172	2.859738566
729	0.009803922	-2.008600172	2.862727528
739	0.009803922	-2.008600172	2.868644438
743	0.009803922	-2.008600172	2.870988814
744	0.009803922	-2.008600172	2.871572936
745	0.009803922	-2.008600172	2.872156273
746	0.009803922	-2.008600172	2.872738827
747	0.009803922	-2.008600172	2.873320602
750	0.009803922	-2.008600172	2.875061263
751	0.009803922	-2.008600172	2.875639937
756	0.009803922	-2.008600172	2.878521796
759	0.009803922	-2.008600172	2.880241776
761	0.009803922	-2.008600172	2.881384657
762	0.009803922	-2.008600172	2.881954971
763	0.009803922	-2.008600172	2.882524538
772	0.019607843	-1.707570176	2.8876173
778	0.009803922	-2.008600172	2.890979597
780	0.009803922	-2.008600172	2.892094603
788	0.009803922	-2.008600172	2.896526217
795	0.009803922	-2.008600172	2.900367129
801	0.019607843	-1.707570176	2.903632516
808	0.009803922	-2.008600172	2.907411361

==> BR-BA2.txt <==
i	di	logdi	logi
1	16677.37255	4.22212763	0
2	7393.764706	3.868865626	0.301029996
3	4115.990196	3.614474332	0.477121255
4	2650.313725	3.423297286	0.602059991
5	1886.039216	3.275550719	0.698970004
6	1418.117647	3.151712261	0.77815125
7	1121.637255	3.049852426	0.84509804
8	915.1666667	2.961500193	0.903089987
9	762.0294118	2.881971734	0.954242509
10	652.1372549	2.814339011	1
11	563.9313725	2.751226256	1.041392685
12	490.2941176	2.690456683	1.079181246
13	436.3039216	2.639789117	1.113943352
14	388.745098	2.589664926	1.146128036
15	351.2843137	2.545658757	1.176091259
16	316.6568627	2.500588905	1.204119983
17	287.2156863	2.458208155	1.230448921
18	264.8137255	2.422940491	1.255272505
19	244.5490196	2.388365926	1.278753601
20	226.0784314	2.354259131	1.301029996
21	207.0196078	2.316011482	1.322219295
22	195.4509804	2.291037853	1.342422681
23	182.1078431	2.260328651	1.361727836
24	170.7745098	2.232423047	1.380211242
25	161.4117647	2.207935186	1.397940009
26	150.5392157	2.177649649	1.414973348
27	144.2254902	2.159042024	1.431363764
28	134.3431373	2.128215486	1.447158031
29	128.9117647	2.110292554	1.462397998
30	121.0490196	2.082961276	1.477121255
31	118.6862745	2.074400498	1.491361694
32	111.7843137	2.048380865	1.505149978
33	106.127451	2.025827733	1.51851394
34	103.9215686	2.016705694	1.531478917
35	97.57843137	1.989353832	1.544068044
36	93.5	1.970811611	1.556302501
37	90.58823529	1.957071799	1.568201724
38	85.49019608	1.931916313	1.579783597
39	83.64705882	1.922450675	1.591064607
40	79.01960784	1.89773487	1.602059991
41	77.14705882	1.887319374	1.612783857
42	73.7254902	1.867617669	1.62324929
43	71.43137255	1.853888995	1.633468456
44	68.50980392	1.835752725	1.643452676
45	65.71568627	1.817669048	1.653212514
46	64.74509804	1.811206893	1.662757832
47	61.97058824	1.792185619	1.672097858
48	60.52941176	1.781966453	1.681241237
49	57.6372549	1.760703288	1.69019608
50	55.83333333	1.746893557	1.698970004
51	54.3627451	1.735301379	1.707570176
52	53.34313725	1.727078554	1.716003344
53	52	1.716003344	1.72427587
54	49.17647059	1.691757356	1.73239376
55	49.03921569	1.690543516	1.740362689
56	48.06862745	1.681861721	1.748188027
57	45.68627451	1.659785745	1.755874856
58	46.24509804	1.665065704	1.763427994
59	45.20588235	1.65519495	1.770852012
60	42.7745098	1.631185041	1.77815125
61	42.10784314	1.624362996	1.785329835
62	40.66666667	1.609238576	1.792391689
63	41.15686275	1.614442262	1.799340549
64	39.7254902	1.599069265	1.806179974
65	37.43137255	1.573235752	1.812913357
66	38.19607843	1.582018776	1.819543936
67	36.50980392	1.562409501	1.826074803
68	35.02941176	1.544432844	1.832508913
69	35.18627451	1.546373287	1.838849091
70	35.37254902	1.548666357	1.84509804
71	33.83333333	1.529344788	1.851258349
72	33.11764706	1.520059473	1.857332496
73	32.66666667	1.514104821	1.86332286
74	32.24509804	1.508463702	1.86923172
75	30.85294118	1.489296571	1.875061263
76	30.04901961	1.477830307	1.880813592
77	29.7745098	1.47384462	1.886490725
78	29.85294118	1.474987125	1.892094603
79	27.74509804	1.443186264	1.897627091
80	28.19607843	1.45018871	1.903089987
81	28.30392157	1.451846612	1.908485019
82	27.20588235	1.434662816	1.913813852
83	27.61764706	1.441186675	1.919078092
84	25.92156863	1.413661279	1.924279286
85	26.11764706	1.416934049	1.929418926
86	25.08823529	1.399470114	1.934498451
87	25.44117647	1.40553719	1.939519253
88	23.76470588	1.375932444	1.944482672
89	24.2745098	1.385150469	1.949390007
90	23.25490196	1.366514513	1.954242509
91	21.76470588	1.337752803	1.959041392
92	22.98039216	1.361357436	1.963787827
93	22.64705882	1.355011808	1.968482949
94	23.12745098	1.364127769	1.973127854
95	21.18627451	1.326054595	1.977723605
96	22.43137255	1.350855848	1.982271233
97	20.16666667	1.30463412	1.986771734
98	20.7745098	1.317530785	1.991226076
99	20.24509804	1.306319884	1.995635195
100	20.97058824	1.321610613	2
101	19.49019608	1.289816208	2.004321374
102	19.02941176	1.279425364	2.008600172
103	19.68627451	1.294163537	2.012837225
104	18.94117647	1.27740695	2.017033339
105	19.48039216	1.289597695	2.021189299
106	18.83333333	1.274927193	2.025305865
107	18.37254902	1.264169415	2.029383778
108	18.79411765	1.274021941	2.033423755
109	17.68627451	1.247636361	2.037426498
110	17.60784314	1.245706161	2.041392685
111	17	1.230448921	2.045322979
112	17.33333333	1.238882089	2.049218023
113	16.7254902	1.223378855	2.053078443
114	16.56862745	1.219286533	2.056904851
115	16.16666667	1.208620484	2.06069784
116	16.7254902	1.223378855	2.064457989
117	16.2254902	1.210197826	2.068185862
118	14.94117647	1.174384795	2.071882007
119	16	1.204119983	2.075546961
120	15.43137255	1.188404556	2.079181246
121	15.60784314	1.193342892	2.08278537
122	15.64705882	1.194432715	2.086359831
123	15.07843137	1.178356164	2.089905111
124	14.65686275	1.166041021	2.093421685
125	14.93137255	1.174099732	2.096910013
126	14.75490196	1.168936328	2.100370545
127	14.04901961	1.147646019	2.103803721
128	13.90196078	1.143076059	2.10720997
129	13.81372549	1.140310821	2.11058971
130	13.76470588	1.138766936	2.113943352
131	13.25490196	1.12237652	2.117271296
132	13.74509804	1.138147842	2.120573931
133	13.57843137	1.132849602	2.123851641
134	13.20588235	1.120767424	2.127104798
135	12.88235294	1.109995193	2.130333768
136	12.69607843	1.103669597	2.133538908
137	13.14705882	1.118828606	2.136720567
138	12.78431373	1.10667742	2.139879086
139	12.19607843	1.086220209	2.1430148
140	12.88235294	1.109995193	2.146128036
141	12	1.079181246	2.149219113
142	12.43137255	1.094519082	2.152288344
143	12.1372549	1.084120473	2.155336037
144	12.57843137	1.099626485	2.158362492
145	11.93137255	1.076690406	2.161368002
146	11.46078431	1.059214339	2.164352856
147	11.82352941	1.072747136	2.167317335
148	11.09803922	1.045246255	2.170261715
149	11.37254902	1.055857817	2.173186268
150	11.51960784	1.061437695	2.176091259
151	11.31372549	1.053605637	2.178976947
152	11.3627451	1.055483264	2.181843588
153	11.65686275	1.066581683	2.184691431
154	10.97058824	1.040229915	2.187520721
155	11.23529412	1.050584446	2.190331698
156	11.04901961	1.043323744	2.193124598
157	10.70588235	1.029622467	2.195899652
158	10.47058824	1.019971081	2.198657087
159	10.28431373	1.012175316	2.201397124
160	10.79411765	1.033187147	2.204119983
161	9.754901961	0.989222909	2.206825876
162	10.35294118	1.015063746	2.209515015
163	10.07843137	1.003392943	2.212187604
164	9.892156863	0.995290994	2.214843848
165	10.32352941	1.013828199	2.217483944
166	10.32352941	1.013828199	2.220108088
167	9.911764706	0.996150984	2.222716471
168	9.901960784	0.995721202	2.225309282
169	10.14705882	1.006340178	2.227886705
170	9.549019608	0.979958785	2.230448921
171	9.343137255	0.970492729	2.23299611
172	8.745098039	0.941764683	2.235528447
173	9.529411765	0.979066093	2.238046103
174	9.245098039	0.965911521	2.240549248
175	9.37254902	0.971857721	2.243038049
176	9.441176471	0.975026115	2.245512668
177	8.764705882	0.942737347	2.247973266
178	9.392156863	0.972765337	2.250420002
179	9.107843137	0.959415542	2.252853031
180	8.745098039	0.941764683	2.255272505
181	8.833333333	0.946124619	2.257678575
182	9.049019608	0.956601529	2.260071388
183	8.519607843	0.930419605	2.26245109
184	8.921568627	0.950441221	2.264817823
185	8.588235294	0.933903934	2.267171728
186	8.980392157	0.953295302	2.269512944
187	8.823529412	0.945642338	2.271841607
188	8.676470588	0.938343099	2.274157849
189	8.264705882	0.917227403	2.276461804
190	8.519607843	0.930419605	2.278753601
191	8.68627451	0.93883355	2.281033367
192	7.941176471	0.899884847	2.283301229
193	8.637254902	0.936375737	2.285557309
194	8.019607843	0.904153132	2.28780173
195	8.421568627	0.925392992	2.290034611
196	8.323529412	0.920307518	2.292256071
197	8.284313725	0.918256537	2.294466226
198	8.333333333	0.920818754	2.29666519
199	7.882352941	0.896655877	2.298853076
200	7.833333333	0.893946608	2.301029996
201	8.284313725	0.918256537	2.303196057
202	8.029411765	0.90468373	2.305351369
203	8.215686275	0.914643847	2.307496038
204	8.058823529	0.906271646	2.309630167
205	7.980392157	0.902024233	2.311753861
206	7.529411765	0.876761048	2.31386722
207	8.254901961	0.91671192	2.315970345
208	7.823529412	0.89340272	2.318063335
209	7.205882353	0.857687167	2.320146286
210	7.960784314	0.900955857	2.322219295
211	7.107843137	0.851737835	2.324282455
212	7.5	0.875061263	2.326335861
213	7.68627451	0.885715891	2.328379603
214	7.205882353	0.857687167	2.330413773
215	7.490196078	0.874493187	2.33243846
216	7.852941176	0.895032344	2.334453751
217	7.068627451	0.849335093	2.336459734
218	7.607843137	0.881261549	2.338456494
219	7.754901961	0.889576312	2.340444115
220	7.009803922	0.84570587	2.342422681
221	7.382352941	0.868194804	2.344392274
222	7.362745098	0.867039765	2.346352974
223	7.411764706	0.869921624	2.348304863
224	7.117647059	0.852336449	2.350248018
225	6.490196078	0.812257818	2.352182518
226	7.029411765	0.846918984	2.354108439
227	7.029411765	0.846918984	2.356025857
228	7.019607843	0.846312851	2.357934847
229	6.950980392	0.842046063	2.359835482
230	7.431372549	0.871069034	2.361727836
231	6.784313725	0.831505923	2.36361198
232	6.774509804	0.830877876	2.365487985
233	6.882352941	0.83773694	2.367355921
234	6.892156863	0.838355153	2.369215857
235	7.068627451	0.849335093	2.371067862
236	6.578431373	0.818122348	2.372912003
237	6.892156863	0.838355153	2.374748346
238	6.892156863	0.838355153	2.376576957
239	7.049019608	0.848128719	2.378397901
240	6.803921569	0.832759299	2.380211242
241	7.196078431	0.857095888	2.382017043
242	6.666666667	0.823908741	2.383815366
243	6.411764706	0.806977577	2.385606274
244	6.274509804	0.797579802	2.387389826
245	6.539215686	0.815525662	2.389166084
246	6.666666667	0.823908741	2.390935107
247	6.37254902	0.804313185	2.392696953
248	6.676470588	0.82454694	2.394451681
249	7.039215686	0.847524272	2.396199347
250	6.647058824	0.822629522	2.397940009
251	6.431372549	0.808303668	2.399673721
252	6.343137255	0.802304109	2.401400541
253	6.588235294	0.818769101	2.403120521
254	6.235294118	0.794856944	2.404833717
255	6.284313725	0.798257858	2.40654018
256	6.18627451	0.791429187	2.408239965
257	5.990196078	0.777441038	2.409933123
258	6.196078431	0.792116907	2.411619706
259	6.078431373	0.783791518	2.413299764
260	6.196078431	0.792116907	2.414973348
261	6.264705882	0.796900686	2.416640507
262	5.794117647	0.762987309	2.418301291
263	6.078431373	0.783791518	2.419955748
264	6.519607843	0.814221474	2.421603927
265	5.960784314	0.775303408	2.423245874
266	6.352941176	0.802974834	2.424881637
267	5.843137255	0.766646088	2.426511261
268	6.068627451	0.783090477	2.428134794
269	6.058823529	0.782388303	2.42975228
270	6.284313725	0.798257858	2.431363764
271	6.735294118	0.828356565	2.432969291
272	6.117647059	0.786584418	2.434568904
273	5.647058824	0.751822312	2.436162647
274	5.882352941	0.769551079	2.437750563
275	6.12745098	0.787279846	2.439332694
276	6.166666667	0.790050474	2.440909082
277	6.098039216	0.785190213	2.442479769
278	6.088235294	0.784491428	2.444044796
279	5.882352941	0.769551079	2.445604203
280	5.725490196	0.757812675	2.447158031
281	6.156862745	0.789359472	2.44870632
282	5.931372549	0.773155203	2.450249108
283	5.588235294	0.747274684	2.451786436
284	5.735294118	0.758555694	2.45331834
285	5.862745098	0.768101012	2.45484486
286	5.696078431	0.755575961	2.456366033
287	5.931372549	0.773155203	2.457881897
288	5.676470588	0.754078392	2.459392488
289	5.294117647	0.723793588	2.460897843
290	5.647058824	0.751822312	2.462397998
291	5.490196078	0.739587855	2.463892989
292	5.519607843	0.741908223	2.465382851
293	5.519607843	0.741908223	2.46686762
294	5.588235294	0.747274684	2.46834733
295	5.882352941	0.769551079	2.469822016
296	5.588235294	0.747274684	2.471291711
297	5.705882353	0.756322813	2.472756449
298	5.421568627	0.73412496	2.474216264
299	5.598039216	0.748035936	2.475671188
300	5.401960784	0.732551427	2.477121255
301	5.539215686	0.743448276	2.478566496
302	5.225490196	0.718127037	2.480006943
303	5.617647059	0.74955445	2.481442629
304	5.411764706	0.733338906	2.482873584
305	5.078431373	0.705729588	2.484299839
306	5.745098039	0.759297444	2.485721426
307	5.401960784	0.732551427	2.487138375
308	5.539215686	0.743448276	2.488550717
309	5.509803922	0.741136144	2.489958479
310	5.990196078	0.777441038	2.491361694
311	5.637254902	0.751067673	2.492760389
312	5.098039216	0.707403172	2.494154594
313	4.950980392	0.694691206	2.495544338
314	5.5	0.740362689	2.496929648
315	5.049019608	0.703207057	2.498310554
316	5.303921569	0.724597093	2.499687083
317	5.558823529	0.744982887	2.501059262
318	5.441176471	0.735692811	2.50242712
319	5.401960784	0.732551427	2.503790683
320	5.176470588	0.714033751	2.505149978
321	5.480392157	0.738811636	2.506505032
322	5.107843137	0.708237552	2.507855872
323	5.617647059	0.74955445	2.509202522
324	5.323529412	0.726199658	2.51054501
325	5.019607843	0.700669789	2.511883361
326	5.450980392	0.73647462	2.5132176
327	4.656862745	0.668093438	2.514547753
328	5.137254902	0.710731115	2.515873844
329	4.81372549	0.68248132	2.517195898
330	5.705882353	0.756322813	2.51851394
331	4.666666667	0.669006781	2.519827994
332	5.196078431	0.715675698	2.521138084
333	5.362745098	0.729387155	2.522444234
334	4.980392157	0.697263541	2.523746467
335	4.990196078	0.698117611	2.525044807
336	4.970588235	0.696407788	2.526339277
337	5.245098039	0.71975361	2.527629901
338	5.245098039	0.71975361	2.5289167
339	4.990196078	0.698117611	2.530199698
340	5.382352941	0.730972173	2.531478917
341	5.029411765	0.701517193	2.532754379
342	5.235294118	0.718941085	2.534026106
343	4.990196078	0.698117611	2.53529412
344	5.235294118	0.718941085	2.536558443
345	4.87254902	0.687756217	2.537819095
346	5.333333333	0.726998728	2.539076099
347	4.725490196	0.674446866	2.540329475
348	5.196078431	0.715675698	2.541579244
349	5.31372549	0.725399115	2.542825427
350	5.088235294	0.706567186	2.544068044
351	5.176470588	0.714033751	2.545307116
352	5.176470588	0.714033751	2.546542663
353	4.539215686	0.656980819	2.547774705
354	4.794117647	0.680708687	2.549003262
355	4.754901961	0.677141567	2.550228353
356	4.529411765	0.656041804	2.551449998
357	4.843137255	0.685126777	2.552668216
358	5.176470588	0.714033751	2.553883027
359	4.62745098	0.665341827	2.555094449
360	4.970588235	0.696407788	2.556302501
361	4.794117647	0.680708687	2.557507202
362	5.049019608	0.703207057	2.558708571
363	4.647058824	0.66717817	2.559906625
364	4.882352941	0.688629171	2.561101384
365	4.578431373	0.660716709	2.562292864
366	4.598039216	0.662572671	2.563481085
367	4.882352941	0.688629171	2.564666064
368	4.558823529	0.658852781	2.565847819
369	5.068627451	0.704890371	2.567026366
370	4.901960784	0.690369833	2.568201724
371	4.715686275	0.673544905	2.56937391
372	5	0.698970004	2.57054294
373	4.598039216	0.662572671	2.571708832
374	4.970588235	0.696407788	2.572871602
375	4.764705882	0.678036098	2.574031268
376	4.68627451	0.670827725	2.575187845
377	4.558823529	0.658852781	2.57634135
378	4.470588235	0.650364671	2.5774918
379	4.823529412	0.683364931	2.57863921
380	4.539215686	0.656980819	2.579783597
381	4.68627451	0.670827725	2.580924976
382	4.656862745	0.668093438	2.582063363
383	4.676470588	0.669918207	2.583198774
384	4.647058824	0.66717817	2.584331224
385	4.676470588	0.669918207	2.58546073
386	4.5	0.653212514	2.586587305
387	4.490196078	0.652265306	2.587710965
388	4.215686275	0.624868284	2.588831726
389	4.735294118	0.675346959	2.589949601
390	4.411764706	0.644612342	2.591064607
391	4.529411765	0.656041804	2.592176757
392	4.470588235	0.650364671	2.593286067
393	4.480392157	0.651316028	2.59439255
394	4.441176471	0.64749803	2.595496222
395	4.392156863	0.642677842	2.596597096
396	4.411764706	0.644612342	2.597695186
397	5.019607843	0.700669789	2.598790507
398	4.37254902	0.640734687	2.599883072
399	4.637254902	0.666260969	2.600972896
400	4.352941176	0.638782798	2.602059991
401	4.490196078	0.652265306	2.603144373
402	4.431372549	0.646538263	2.604226053
403	4.490196078	0.652265306	2.605305046
404	4.264705882	0.629889085	2.606381365
405	4.431372549	0.646538263	2.607455023
406	4.666666667	0.669006781	2.608526034
407	4.421568627	0.64557637	2.609594409
408	4.068627451	0.609447925	2.610660163
409	4.107843137	0.613613851	2.611723308
410	4.509803922	0.65415766	2.612783857
411	4.598039216	0.662572671	2.613841822
412	4.009803922	0.603123136	2.614897216
413	4.588235294	0.661645681	2.615950052
414	4.68627451	0.670827725	2.617000341
415	4.205882353	0.62385712	2.618048097
416	4.039215686	0.606297044	2.619093331
417	4.490196078	0.652265306	2.620136055
418	4.31372549	0.634852505	2.621176282
419	4.294117647	0.632873939	2.622214023
420	4.147058824	0.617740196	2.62324929
421	4.117647059	0.614649119	2.624282096
422	4.12745098	0.615681924	2.625312451
423	3.950980392	0.596704874	2.626340367
424	4.107843137	0.613613851	2.627365857
425	4.019607843	0.604183685	2.62838893
426	4.450980392	0.648455681	2.629409599
427	4.529411765	0.656041804	2.630427875
428	4.078431373	0.610493159	2.631443769
429	4.058823529	0.608400169	2.632457292
430	4.18627451	0.621827703	2.633468456
431	4.156862745	0.618765685	2.63447727
432	4.058823529	0.608400169	2.635483747
433	4.137254902	0.616712279	2.636487896
434	3.794117647	0.579110793	2.63748973
435	3.705882353	0.568891628	2.638489257
436	4	0.602059991	2.639486489
437	3.87254902	0.587996924	2.640481437
438	3.81372549	0.58134943	2.641474111
439	4.156862745	0.618765685	2.64246452
440	4.098039216	0.61257611	2.643452676
441	3.960784314	0.597781193	2.644438589
442	4.068627451	0.609447925	2.645422269
443	4.019607843	0.604183685	2.646403726
444	3.941176471	0.595625881	2.64738297
445	4.049019608	0.60734988	2.648360011
446	3.81372549	0.58134943	2.649334859
447	3.725490196	0.571183425	2.650307523
448	3.833333333	0.583576586	2.651278014
449	4.294117647	0.632873939	2.652246341
450	3.803921569	0.580231554	2.653212514
451	4.205882353	0.62385712	2.654176542
452	3.950980392	0.596704874	2.655138435
453	3.754901961	0.574598602	2.656098202
454	3.892156863	0.590190335	2.657055853
455	3.931372549	0.594544201	2.658011397
456	3.588235294	0.554880914	2.658964843
457	3.637254902	0.560773738	2.6599162
458	3.823529412	0.582464435	2.660865478
459	4.019607843	0.604183685	2.661812686
460	4.196078431	0.622843597	2.662757832
461	3.705882353	0.568891628	2.663700925
462	4.088235294	0.611535883	2.664641976
463	3.5	0.544068044	2.665580991
464	3.754901961	0.574598602	2.666517981
465	3.921568627	0.59345982	2.667452953
466	3.803921569	0.580231554	2.668385917
467	3.696078431	0.567741178	2.669316881
468	3.784313725	0.577987133	2.670245853
469	3.578431373	0.553692693	2.671172843
470	3.392156863	0.530475927	2.672097858
471	3.852941176	0.585792379	2.673020907
472	3.852941176	0.585792379	2.673941999
473	3.921568627	0.59345982	2.674861141
474	3.598039216	0.556065892	2.675778342
475	3.87254902	0.587996924	2.67669361
476	4	0.602059991	2.677606953
477	3.901960784	0.5912829	2.678518379
478	3.588235294	0.554880914	2.679427897
479	3.715686275	0.570039038	2.680335513
480	3.549019608	0.550108399	2.681241237
481	3.725490196	0.571183425	2.682145076
482	4.088235294	0.611535883	2.683047038
483	4.029411765	0.60524165	2.683947131
484	3.441176471	0.536706945	2.684845362
485	3.68627451	0.566587673	2.685741739
486	4	0.602059991	2.686636269
487	3.843137255	0.584685895	2.687528961
488	3.676470588	0.565431096	2.688419822
489	3.235294118	0.509913768	2.689308859
490	3.87254902	0.587996924	2.69019608
491	3.5	0.544068044	2.691081492
492	3.578431373	0.553692693	2.691965103
493	3.382352941	0.529218923	2.692846919
494	3.656862745	0.56310866	2.693726949
495	3.392156863	0.530475927	2.694605199
496	3.529411765	0.547702329	2.695481676
497	3.754901961	0.574598602	2.696356389
498	3.235294118	0.509913768	2.697229343
499	3.598039216	0.556065892	2.698100546
500	3.725490196	0.571183425	2.698970004
501	3.441176471	0.536706945	2.699837726
502	3.343137255	0.524154207	2.700703717
503	3.490196078	0.542849826	2.701567985
504	3.411764706	0.532979072	2.702430536
505	3.411764706	0.532979072	2.703291378
506	3.950980392	0.596704874	2.704150517
507	3.5	0.544068044	2.705007959
508	3.539215686	0.54890703	2.705863712
509	3.450980392	0.537942492	2.706717782
510	3.343137255	0.524154207	2.707570176
511	3.696078431	0.567741178	2.7084209
512	3.352941176	0.525425934	2.709269961
513	3.441176471	0.536706945	2.710117365
514	3.529411765	0.547702329	2.710963119
515	3.18627451	0.503283189	2.711807229
516	3.421568627	0.534225255	2.712649702
517	3.401960784	0.531729303	2.713490543
518	3.558823529	0.551306453	2.71432976
519	3.392156863	0.530475927	2.715167358
520	3.058823529	0.485554422	2.716003344
521	3.392156863	0.530475927	2.716837723
522	3.509803922	0.545282855	2.717670503
523	3.235294118	0.509913768	2.718501689
524	3.637254902	0.560773738	2.719331287
525	3.441176471	0.536706945	2.720159303
526	3.117647059	0.493826948	2.720985744
527	3.078431373	0.488329476	2.721810615
528	3.166666667	0.500602351	2.722633923
529	3.147058824	0.497904861	2.723455672
530	3.156862745	0.4992557	2.72427587
531	3.519607843	0.546494277	2.725094521
532	3.009803922	0.478538204	2.725911632
533	3.039215686	0.482761522	2.726727209
534	3.431372549	0.535467873	2.727541257
535	3.245098039	0.511227822	2.728353782
536	3.058823529	0.485554422	2.72916479
537	3.117647059	0.493826948	2.729974286
538	3.343137255	0.524154207	2.730782276
539	3.235294118	0.509913768	2.731588765
540	3.18627451	0.503283189	2.73239376
541	3.039215686	0.482761522	2.733197265
542	3.196078431	0.504617428	2.733999287
543	3.245098039	0.511227822	2.73479983
544	2.941176471	0.468521083	2.7355989
545	3.235294118	0.509913768	2.736396502
546	2.656862745	0.424369119	2.737192643
547	2.931372549	0.467071017	2.737987326
548	3.107843137	0.49245909	2.738780558
549	3.147058824	0.497904861	2.739572344
550	3.235294118	0.509913768	2.740362689
551	3.117647059	0.493826948	2.741151599
552	3.303921569	0.519029729	2.741939078
553	3.12745098	0.495190511	2.742725131
554	3.058823529	0.485554422	2.743509765
555	2.941176471	0.468521083	2.744292983
556	3.078431373	0.488329476	2.745074792
557	2.931372549	0.467071017	2.745855195
558	3.225490196	0.508595726	2.746634199
559	3.382352941	0.529218923	2.747411808
560	3.068627451	0.486944166	2.748188027
561	2.803921569	0.447765861	2.748962861
562	3.176470588	0.501944838	2.749736316
563	3.068627451	0.486944166	2.750508395
564	3.078431373	0.488329476	2.751279104
565	2.843137255	0.453797826	2.752048448
566	3.088235294	0.489710382	2.752816431
567	3.441176471	0.536706945	2.753583059
568	2.950980392	0.469966324	2.754348336
569	2.843137255	0.453797826	2.755112266
570	3.176470588	0.501944838	2.755874856
571	2.794117647	0.446244688	2.756636108
572	2.87254902	0.458267449	2.757396029
573	3.245098039	0.511227822	2.758154622
574	3.078431373	0.488329476	2.758911892
575	3.362745098	0.526693948	2.759667845
576	2.833333333	0.452297671	2.760422483
577	3.088235294	0.489710382	2.761175813
578	2.852941176	0.455292817	2.761927838
579	2.676470588	0.427562475	2.762678564
580	3.088235294	0.489710382	2.763427994
581	2.980392157	0.474273412	2.764176132
582	2.735294118	0.437004032	2.764922985
583	2.833333333	0.452297671	2.765668555
584	2.823529412	0.450792316	2.766412847
585	3.098039216	0.491086911	2.767155866
586	2.882352941	0.459747159	2.767897616
587	2.725490196	0.435444624	2.768638101
588	2.950980392	0.469966324	2.769377326
589	2.666666667	0.425968732	2.770115295
590	2.87254902	0.458267449	2.770852012
591	2.81372549	0.449281725	2.771587481
592	2.794117647	0.446244688	2.772321707
593	3.166666667	0.500602351	2.773054693
594	3.205882353	0.505947581	2.773786445
595	2.823529412	0.450792316	2.774516966
596	2.705882353	0.43230891	2.77524626
597	2.862745098	0.45678268	2.775974331
598	2.823529412	0.450792316	2.776701184
599	2.676470588	0.427562475	2.777426822
600	3.12745098	0.495190511	2.77815125
601	2.823529412	0.450792316	2.778874472
602	2.931372549	0.467071017	2.779596491
603	2.843137255	0.453797826	2.780317312
604	2.715686275	0.433879597	2.781036939
605	2.803921569	0.447765861	2.781755375
606	2.764705882	0.441648937	2.782472624
607	2.803921569	0.447765861	2.783188691
608	2.62745098	0.419534622	2.783903579
609	2.588235294	0.413003755	2.784617293
610	2.892156863	0.461221844	2.785329835
611	2.598039216	0.414645702	2.78604121
612	2.950980392	0.469966324	2.786751422
613	2.598039216	0.414645702	2.787460475
614	2.549019608	0.406373176	2.788168371
615	2.333333333	0.367976785	2.788875116
616	2.666666667	0.425968732	2.789580712
617	2.480392157	0.394520349	2.790285164
618	2.450980392	0.389339837	2.790988475
619	2.529411765	0.403019534	2.791690649
620	2.647058824	0.422763592	2.792391689
621	2.392156863	0.378789655	2.7930916
622	2.578431373	0.411355577	2.793790385
623	2.598039216	0.414645702	2.794488047
624	2.656862745	0.424369119	2.79518459
625	2.568627451	0.40970112	2.795880017
626	2.588235294	0.413003755	2.796574333
627	2.401960784	0.380565913	2.797267541
628	2.637254902	0.421152108	2.797959644
629	2.754901961	0.440106148	2.798650645
630	2.745098039	0.43855786	2.799340549
631	2.431372549	0.385851509	2.800029359
632	2.607843137	0.416281465	2.800717078
633	2.784313725	0.444718168	2.80140371
634	2.421568627	0.384096781	2.802089258
635	2.401960784	0.380565913	2.802773725
636	2.264705882	0.355011808	2.803457116
637	2.411764706	0.382334935	2.804139432
638	2.558823529	0.408040336	2.804820679
639	2.519607843	0.401332952	2.805500858
640	2.62745098	0.419534622	2.806179974
641	2.588235294	0.413003755	2.80685803
642	2.509803922	0.399639794	2.807535028
643	2.450980392	0.389339837	2.808210973
644	2.362745098	0.373416871	2.808885867
645	2.343137255	0.369797729	2.809559715
646	2.333333333	0.367976785	2.810232518
647	2.852941176	0.455292817	2.810904281
648	2.37254902	0.375215194	2.811575006
649	2.225490196	0.347425685	2.812244697
650	2.607843137	0.416281465	2.812913357
651	2.31372549	0.364311831	2.813580989
652	2.352941176	0.37161107	2.814247596
653	2.480392157	0.394520349	2.814913181
654	2.156862745	0.333822509	2.815577748
655	2.245098039	0.351235311	2.8162413
656	2.637254902	0.421152108	2.816903839
657	2.352941176	0.37161107	2.81756537
658	2.411764706	0.382334935	2.818225894
659	2.431372549	0.385851509	2.818885415
660	2.176470588	0.337752803	2.819543936
661	2.343137255	0.369797729	2.820201459
662	2.333333333	0.367976785	2.820857989
663	2.431372549	0.385851509	2.821513528
664	2.068627451	0.315682284	2.822168079
665	2.333333333	0.367976785	2.822821645
666	2.274509804	0.356887813	2.823474229
667	2.490196078	0.396233545	2.824125834
668	2.343137255	0.369797729	2.824776462
669	2.009803922	0.303153689	2.825426118
670	2.31372549	0.364311831	2.826074803
671	2.049019608	0.311546114	2.82672252
672	2.215686275	0.345508267	2.827369273
673	2.264705882	0.355011808	2.828015064
674	2.637254902	0.421152108	2.828659897
675	2.215686275	0.345508267	2.829303773
676	2.147058824	0.331843943	2.829946696
677	2.460784314	0.39107355	2.830588669
678	2.18627451	0.339704691	2.831229694
679	2.088235294	0.319779432	2.831869774
680	2.049019608	0.311546114	2.832508913
681	2.176470588	0.337752803	2.833147112
682	2.12745098	0.327859562	2.833784375
683	2.176470588	0.337752803	2.834420704
684	2.176470588	0.337752803	2.835056102
685	2	0.301029996	2.835690571
686	2.117647059	0.325853579	2.836324116
687	2.205882353	0.343582346	2.836956737
688	2.568627451	0.40970112	2.837588438
689	2.009803922	0.303153689	2.838219222
690	2.274509804	0.356887813	2.838849091
691	2.205882353	0.343582346	2.839478047
692	2.245098039	0.351235311	2.840106094
693	2.068627451	0.315682284	2.840733235
694	2.284313725	0.358755749	2.84135947
695	2.254901961	0.353127664	2.841984805
696	2.019607843	0.305267049	2.84260924
697	2.078431373	0.317735689	2.843232778
698	2.068627451	0.315682284	2.843855423
699	2.264705882	0.355011808	2.844477176
700	2.205882353	0.343582346	2.84509804
701	1.990196078	0.298895866	2.845718018
702	2.12745098	0.327859562	2.846337112
703	2.411764706	0.382334935	2.846955325
704	2.235294118	0.349334675	2.847572659
705	2.323529412	0.366148174	2.848189117
706	2.264705882	0.355011808	2.848804701
707	2.019607843	0.305267049	2.849419414
708	2.254901961	0.353127664	2.850033258
709	1.892156863	0.276957137	2.850646235
710	2.215686275	0.345508267	2.851258349
711	2.078431373	0.317735689	2.851869601
712	2.284313725	0.358755749	2.852479994
713	1.950980392	0.290252905	2.85308953
714	1.803921569	0.256217651	2.853698212
715	2.215686275	0.345508267	2.854306042
716	2.215686275	0.345508267	2.854913022
717	1.931372549	0.285866054	2.855519156
718	2.029411765	0.307370174	2.856124444
719	2.088235294	0.319779432	2.85672889
720	2.176470588	0.337752803	2.857332496
721	1.862745098	0.270153429	2.857935265
722	2.009803922	0.303153689	2.858537198
723	1.990196078	0.298895866	2.859138297
724	1.921568627	0.2836559	2.859738566
725	2	0.301029996	2.860338007
726	2.245098039	0.351235311	2.860936621
727	1.901960784	0.279201558	2.861534411
728	2.117647059	0.325853579	2.862131379
729	1.735294118	0.239373095	2.862727528
730	2.117647059	0.325853579	2.86332286
731	2.009803922	0.303153689	2.863917377
732	1.892156863	0.276957137	2.864511081
733	2.009803922	0.303153689	2.865103975
734	1.81372549	0.258571557	2.86569606
735	1.950980392	0.290252905	2.866287339
736	2.107843137	0.323838288	2.866877814
737	2.029411765	0.307370174	2.867467488
738	1.784313725	0.251471216	2.868056362
739	2.205882353	0.343582346	2.868644438
740	1.911764706	0.28143444	2.86923172
741	2.039215686	0.309463163	2.869818208
742	1.833333333	0.263241435	2.870403905
743	1.745098039	0.241819831	2.870988814
744	1.980392157	0.296751198	2.871572936
745	1.862745098	0.270153429	2.872156273
746	2.137254902	0.329856322	2.872738827
747	1.970588235	0.294595886	2.873320602
748	1.882352941	0.274701057	2.873901598
749	1.823529412	0.260912772	2.874481818
750	1.705882353	0.231949077	2.875061263
751	1.598039216	0.203587433	2.875639937
752	1.803921569	0.256217651	2.876217841
753	1.931372549	0.285866054	2.876794976
754	1.715686275	0.234437877	2.877371346
755	1.637254902	0.214116299	2.877946952
756	1.774509804	0.249078403	2.878521796
757	1.705882353	0.231949077	2.87909588
758	1.774509804	0.249078403	2.879669206
759	1.950980392	0.290252905	2.880241776
760	1.666666667	0.22184875	2.880813592
761	1.833333333	0.263241435	2.881384657
762	1.784313725	0.251471216	2.881954971
763	1.980392157	0.296751198	2.882524538
764	1.676470588	0.224395939	2.883093359
765	1.882352941	0.274701057	2.883661435
766	2.009803922	0.303153689	2.88422877
767	1.892156863	0.276957137	2.884795364
768	1.87254902	0.272433195	2.88536122
769	1.784313725	0.251471216	2.88592634
770	1.774509804	0.249078403	2.886490725
771	1.970588235	0.294595886	2.887054378
772	1.637254902	0.214116299	2.8876173
773	1.617647059	0.208883772	2.888179494
774	1.882352941	0.274701057	2.888740961
775	1.705882353	0.231949077	2.889301703
776	1.666666667	0.22184875	2.889861721
777	1.588235294	0.200914843	2.890421019
778	1.598039216	0.203587433	2.890979597
779	1.843137255	0.265557678	2.891537458
780	1.607843137	0.206243676	2.892094603
781	1.745098039	0.241819831	2.892651034
782	1.892156863	0.276957137	2.893206753
783	1.901960784	0.279201558	2.893761762
784	1.588235294	0.200914843	2.894316063
785	1.715686275	0.234437877	2.894869657
786	1.794117647	0.253850918	2.895422546
787	1.588235294	0.200914843	2.895974732
788	1.901960784	0.279201558	2.896526217
789	1.705882353	0.231949077	2.897077003
790	1.794117647	0.253850918	2.897627091
791	1.705882353	0.231949077	2.898176483
792	1.656862745	0.219286533	2.898725182
793	1.754901961	0.244252859	2.899273187
794	1.637254902	0.214116299	2.899820502
795	1.490196078	0.173243416	2.900367129
796	1.705882353	0.231949077	2.900913068
797	1.666666667	0.22184875	2.901458321
798	1.745098039	0.241819831	2.902002891
799	1.529411765	0.184524427	2.902546779
800	1.833333333	0.263241435	2.903089987
801	1.568627451	0.195519811	2.903632516
802	1.81372549	0.258571557	2.904174368
803	1.715686275	0.234437877	2.904715545
804	1.823529412	0.260912772	2.905256049
805	1.784313725	0.251471216	2.90579588
806	1.637254902	0.214116299	2.906335042
807	1.401960784	0.146735866	2.906873535
808	1.568627451	0.195519811	2.907411361
809	1.647058824	0.21670911	2.907948522
810	1.774509804	0.249078403	2.908485019
811	1.558823529	0.192796953	2.909020854
812	1.549019608	0.190056915	2.909556029
813	1.588235294	0.200914843	2.910090546
814	1.715686275	0.234437877	2.910624405
815	1.588235294	0.200914843	2.911157609
816	1.431372549	0.155752684	2.911690159
817	1.421568627	0.15276783	2.912222057
818	1.509803922	0.178920549	2.912753304
819	1.725490196	0.236912496	2.913283902
820	1.637254902	0.214116299	2.913813852
821	1.607843137	0.206243676	2.914343157
822	1.647058824	0.21670911	2.914871818
823	1.470588235	0.167491087	2.915399835
824	1.539215686	0.187299481	2.915927212
825	1.431372549	0.155752684	2.916453949
826	1.588235294	0.200914843	2.916980047
827	1.598039216	0.203587433	2.91750551
828	1.549019608	0.190056915	2.918030337
829	1.558823529	0.192796953	2.918554531
830	1.725490196	0.236912496	2.919078092
831	1.343137255	0.128120395	2.919601024
832	1.421568627	0.15276783	2.920123326
833	1.529411765	0.184524427	2.920645001
834	1.568627451	0.195519811	2.921166051
835	1.37254902	0.137527864	2.921686475
836	1.5	0.176091259	2.922206277
837	1.362745098	0.134414628	2.922725458
838	1.401960784	0.146735866	2.923244019
839	1.441176471	0.158717163	2.923761961
840	1.31372549	0.118504627	2.924279286
841	1.343137255	0.128120395	2.924795996
842	1.519607843	0.181731526	2.925312091
843	1.411764706	0.14976232	2.925827575
844	1.343137255	0.128120395	2.926342447
845	1.490196078	0.173243416	2.926856709
846	1.519607843	0.181731526	2.927370363
847	1.31372549	0.118504627	2.92788341
848	1.37254902	0.137527864	2.928395852
849	1.274509804	0.105343181	2.92890769
850	1.490196078	0.173243416	2.929418926
851	1.470588235	0.167491087	2.92992956
852	1.274509804	0.105343181	2.930439595
853	1.588235294	0.200914843	2.930949031
854	1.421568627	0.15276783	2.931457871
855	1.264705882	0.101989539	2.931966115
856	1.343137255	0.128120395	2.932473765
857	1.274509804	0.105343181	2.932980822
858	1.245098039	0.095203549	2.933487288
859	1.294117647	0.111973759	2.933993164
860	1.225490196	0.088309841	2.934498451
861	1.343137255	0.128120395	2.935003151
862	1.225490196	0.088309841	2.935507266
863	1.137254902	0.055857817	2.936010796
864	1.450980392	0.161661544	2.936513742
865	1.362745098	0.134414628	2.937016107
866	1.333333333	0.124938737	2.937517892
867	1.37254902	0.137527864	2.938019097
868	1.12745098	0.052097669	2.938519725
869	1.156862745	0.063281836	2.939019776
870	1.490196078	0.173243416	2.939519253
871	1.235294118	0.091770373	2.940018155
872	1.176470588	0.070581074	2.940516485
873	1.245098039	0.095203549	2.941014244
874	1.294117647	0.111973759	2.941511433
875	1.392156863	0.143688173	2.942008053
876	1.401960784	0.146735866	2.942504106
877	1.156862745	0.063281836	2.942999593
878	1.343137255	0.128120395	2.943494516
879	1.460784314	0.164586097	2.943988875
880	1.333333333	0.124938737	2.944482672
881	1.245098039	0.095203549	2.944975908
882	1.274509804	0.105343181	2.945468585
883	1.156862745	0.063281836	2.945960704
884	1.117647059	0.04830468	2.946452265
885	1.107843137	0.044478272	2.946943271
886	1.245098039	0.095203549	2.947433722
887	1.274509804	0.105343181	2.94792362
888	1.225490196	0.088309841	2.948412966
889	1.352941176	0.131278915	2.948901761
890	1.264705882	0.101989539	2.949390007
891	1.088235294	0.036722807	2.949877704
892	1.137254902	0.055857817	2.950364854
893	1.284313725	0.108671124	2.950851459
894	1.352941176	0.131278915	2.951337519
895	1.205882353	0.08130494	2.951823035
896	1.176470588	0.070581074	2.95230801
897	1.058823529	0.024823584	2.952792443
898	1.235294118	0.091770373	2.953276337
899	1.303921569	0.115251469	2.953759692
900	1.401960784	0.146735866	2.954242509
901	1.107843137	0.044478272	2.954724791
902	1.117647059	0.04830468	2.955206538
903	1.245098039	0.095203549	2.95568775
904	1.049019608	0.020783606	2.95616843
905	1.450980392	0.161661544	2.956648579
906	1.176470588	0.070581074	2.957128198
907	1.245098039	0.095203549	2.957607287
908	1.235294118	0.091770373	2.958085849
909	1.029411765	0.012589127	2.958563883
910	1.147058824	0.05958569	2.959041392
911	1.156862745	0.063281836	2.959518377
912	1.333333333	0.124938737	2.959994838
913	1.137254902	0.055857817	2.960470778
914	1.088235294	0.036722807	2.960946196
915	1.37254902	0.137527864	2.961421094
916	1	0	2.961895474
917	0.960784314	-0.017374096	2.962369336
918	1.245098039	0.095203549	2.962842681
919	1.049019608	0.020783606	2.963315511
920	0.980392157	-0.008600172	2.963787827
921	1.176470588	0.070581074	2.96425963
922	1.068627451	0.028826326	2.964730921
923	1.009803922	0.004237053	2.965201701
924	1.176470588	0.070581074	2.965671971
925	1.235294118	0.091770373	2.966141733
926	1.058823529	0.024823584	2.966610987
927	1.245098039	0.095203549	2.967079734
928	1.039215686	0.016705694	2.967547976
929	1.117647059	0.04830468	2.968015714
930	1.196078431	0.077759659	2.968482949
931	1.049019608	0.020783606	2.968949681
932	1.147058824	0.05958569	2.969415912
933	1.303921569	0.115251469	2.969881644
934	1.12745098	0.052097669	2.970346876
935	1.176470588	0.070581074	2.970811611
936	1.029411765	0.012589127	2.971275849
937	1.107843137	0.044478272	2.971739591
938	0.990196078	-0.004278798	2.972202838
939	1.029411765	0.012589127	2.972665592
940	1.068627451	0.028826326	2.973127854
941	0.990196078	-0.004278798	2.973589623
942	1.029411765	0.012589127	2.974050903
943	0.921568627	-0.035472318	2.974511693
944	0.882352941	-0.054357662	2.974971994
945	1.049019608	0.020783606	2.975431809
946	0.911764706	-0.040117223	2.975891136
947	1.18627451	0.074185199	2.976349979
948	1.147058824	0.05958569	2.976808337
949	0.931372549	-0.030876566	2.977266212
950	0.911764706	-0.040117223	2.977723605
951	1.117647059	0.04830468	2.978180517
952	1	0	2.978636948
953	1.029411765	0.012589127	2.979092901
954	1.039215686	0.016705694	2.979548375
955	0.941176471	-0.026328939	2.980003372
956	0.950980392	-0.021828437	2.980457892
957	0.960784314	-0.017374096	2.980911938
958	0.941176471	-0.026328939	2.981365509
959	0.980392157	-0.008600172	2.981818607
960	1	0	2.982271233
961	0.911764706	-0.040117223	2.982723388
962	0.833333333	-0.079181246	2.983175072
963	1.029411765	0.012589127	2.983626287
964	1.137254902	0.055857817	2.984077034
965	1	0	2.984527313
966	1.029411765	0.012589127	2.984977126
967	0.911764706	-0.040117223	2.985426474
968	0.970588235	-0.012964977	2.985875357
969	1.12745098	0.052097669	2.986323777
970	0.901960784	-0.044812344	2.986771734
971	1	0	2.98721923
972	0.960784314	-0.017374096	2.987666265
973	0.87254902	-0.059210165	2.98811284
974	0.980392157	-0.008600172	2.988558957
975	0.725490196	-0.139368452	2.989004616
976	0.950980392	-0.021828437	2.989449818
977	0.941176471	-0.026328939	2.989894564
978	0.725490196	-0.139368452	2.990338855
979	1.068627451	0.028826326	2.990782692
980	0.892156863	-0.049558779	2.991226076
981	1.058823529	0.024823584	2.991669007
982	0.862745098	-0.0641175	2.992111488
983	0.882352941	-0.054357662	2.992553518
984	0.960784314	-0.017374096	2.992995098
985	0.81372549	-0.089522079	2.99343623
986	0.911764706	-0.040117223	2.993876915
987	0.901960784	-0.044812344	2.994317153
988	0.882352941	-0.054357662	2.994756945

==> BR-ER1.txt <==
i	di	logdi	logi
1	1686.970588	3.227107511	0
2	4206.754902	3.623947209	0.301029996
3	7010.705882	3.845761748	0.477121255
4	8766.558824	3.942829151	0.602059991
5	8771.568627	3.943077266	0.698970004
6	7314.833333	3.864204435	0.77815125
7	5223.107843	3.717928993	0.84509804
8	3264.862745	3.513864928	0.903089987
9	1820.794118	3.260260842	0.954242509
10	910.7941176	2.959420217	1
11	413.5098039	2.616485811	1.041392685
12	171.2843137	2.233717592	1.079181246
13	67.34313725	1.828293345	1.113943352
14	24.26470588	1.384975032	1.146128036
15	8	0.903089987	1.176091259
16	2.205882353	0.343582346	1.204119983
17	0.68627451	-0.163502132	1.230448921
18	0.196078431	-0.707570176	1.255272505
19	0.058823529	-1.230448921	1.278753601
20	0.019607843	-1.707570176	1.301029996

==> BR-ER2.txt <==
i	di	logdi	logi
1	16566.90196	4.219241302	0
2	7360.745098	3.866921778	0.301029996
3	4082.745098	3.610952266	0.477121255
4	2638.72549	3.421394212	0.602059991
5	1865.627451	3.270824923	0.698970004
6	1405.294118	3.147767228	0.77815125
7	1110.45098	3.045499392	0.84509804
8	904.1764706	2.956253201	0.903089987
9	757.0098039	2.879101504	0.954242509
10	648.2843137	2.811765513	1
11	555.7941176	2.744913946	1.041392685
12	483.9509804	2.684801374	1.079181246
13	430.4313725	2.633903918	1.113943352
14	386.245098	2.586862981	1.146128036
15	350.4803922	2.544663726	1.176091259
16	315.9901961	2.499673608	1.204119983
17	287.4607843	2.458578606	1.230448921
18	263.5098039	2.420796778	1.255272505
19	243.1764706	2.385921551	1.278753601
20	226.254902	2.354597997	1.301029996
21	209.3137255	2.320797708	1.322219295
22	191.5686275	2.282324388	1.342422681
23	181.754902	2.259486133	1.361727836
24	168.754902	2.227256397	1.380211242
25	162.5	2.210853365	1.397940009
26	151.4607843	2.180300201	1.414973348
27	141.0882353	2.149490801	1.431363764
28	134.745098	2.129512975	1.447158031
29	127.745098	2.106344244	1.462397998
30	121.1960784	2.083488567	1.477121255
31	115.1176471	2.061141904	1.491361694
32	111.1568627	2.045936281	1.505149978
33	106.6372549	2.027908957	1.51851394
34	100.0686275	2.000297943	1.531478917
35	94.54901961	1.97565703	1.544068044
36	94.33333333	1.974665181	1.556302501
37	91	1.959041392	1.568201724
38	85.73529412	1.933159642	1.579783597
39	81.67647059	1.912096963	1.591064607
40	77.65686275	1.890179842	1.602059991
41	76.19607843	1.88193262	1.612783857
42	73.09803922	1.863905728	1.62324929
43	70.7254902	1.849575966	1.633468456
44	68.30392157	1.834445639	1.643452676
45	66.00980392	1.819608443	1.653212514
46	64.44117647	1.809163461	1.662757832
47	61.62745098	1.789774205	1.672097858
48	59.71568627	1.776088428	1.681241237
49	58.10784314	1.764234755	1.69019608
50	55.60784314	1.74513605	1.698970004
51	54.59803922	1.737177046	1.707570176
52	53.67647059	1.729783952	1.716003344
53	51.76470588	1.714033751	1.72427587
54	49.90196078	1.698117611	1.73239376
55	47.50980392	1.676783238	1.740362689
56	46.74509804	1.669736075	1.748188027
57	45.57843137	1.658759374	1.755874856
58	45.46078431	1.657636924	1.763427994
59	45.17647059	1.654912299	1.770852012
60	43.2254902	1.635739927	1.77815125
61	42.59803922	1.629389609	1.785329835
62	42.02941176	1.623553312	1.792391689
63	39.07843137	1.591937123	1.799340549
64	38.30392157	1.583243239	1.806179974
65	38.28431373	1.583020866	1.812913357
66	37.37254902	1.57255272	1.819543936
67	36.19607843	1.558661521	1.826074803
68	35.93137255	1.555473807	1.832508913
69	34.53921569	1.538312471	1.838849091
70	34.37254902	1.53621174	1.84509804
71	33.07843137	1.519544906	1.851258349
72	33.20588235	1.521215025	1.857332496
73	32.39215686	1.510439867	1.86332286
74	31.31372549	1.49573474	1.86923172
75	30.81372549	1.488744209	1.875061263
76	30.83333333	1.489020478	1.880813592
77	28.83333333	1.459894853	1.886490725
78	28.84313725	1.460042497	1.892094603
79	27.42156863	1.438092295	1.897627091
80	27.92156863	1.445939813	1.903089987
81	27.81372549	1.444259164	1.908485019
82	26.88235294	1.429467279	1.913813852
83	26.49019608	1.423085173	1.919078092
84	26.55882353	1.424208833	1.924279286
85	25.97058824	1.414481787	1.929418926
86	25.88235294	1.413003755	1.934498451
87	23.39215686	1.369070268	1.939519253
88	23.83333333	1.377184787	1.944482672
89	23.84313725	1.377363399	1.949390007
90	23.67647059	1.374316963	1.954242509
91	24.45098039	1.388296277	1.959041392
92	22.04901961	1.343389284	1.963787827
93	21.83333333	1.339120045	1.968482949
94	23.31372549	1.367611679	1.973127854
95	21.19607843	1.326255518	1.977723605
96	21.7745098	1.337948387	1.982271233
97	20.95098039	1.32120435	1.986771734
98	20.67647059	1.315476408	1.991226076
99	20.50980392	1.311961508	1.995635195
100	19.08823529	1.28076578	2
101	19.17647059	1.282768679	2.004321374
102	18.55882353	1.268550442	2.008600172
103	19.30392157	1.285645544	2.012837225
104	18.66666667	1.271066772	2.017033339
105	18.7745098	1.273568607	2.021189299
106	19.47058824	1.289379072	2.025305865
107	18.6372549	1.270381945	2.029383778
108	17.74509804	1.249078403	2.033423755
109	18.1372549	1.258571557	2.037426498
110	17.66666667	1.247154615	2.041392685
111	17	1.230448921	2.045322979
112	17.17647059	1.23493393	2.049218023
113	16.70588235	1.222869419	2.053078443
114	16.60784314	1.220313234	2.056904851
115	16.35294118	1.213595875	2.06069784
116	16.6372549	1.221081671	2.064457989
117	15.88235294	1.200914843	2.068185862
118	15.42156863	1.188128551	2.071882007
119	16.42156863	1.21541464	2.075546961
120	15.57843137	1.192523725	2.079181246
121	15.62745098	1.193888145	2.08278537
122	15.1372549	1.180047124	2.086359831
123	14.99019608	1.175807314	2.089905111
124	13.87254902	1.142156268	2.093421685
125	14.87254902	1.172385409	2.096910013
126	14.17647059	1.151568121	2.100370545
127	14.17647059	1.151568121	2.103803721
128	14.09803922	1.149158714	2.10720997
129	13.87254902	1.142156268	2.11058971
130	13.67647059	1.135974036	2.113943352
131	13.52941176	1.131278915	2.117271296
132	14.09803922	1.149158714	2.120573931
133	13.48039216	1.129702526	2.123851641
134	13.7254902	1.137527864	2.127104798
135	12.90196078	1.110655718	2.130333768
136	12.71568627	1.104339804	2.133538908
137	13.59803922	1.133476289	2.136720567
138	12.82352941	1.108007572	2.139879086
139	12.08823529	1.082362905	2.1430148
140	12.74509804	1.105343181	2.146128036
141	12.01960784	1.079890298	2.149219113
142	12.42156863	1.094176443	2.152288344
143	11.94117647	1.077047117	2.155336037
144	11.97058824	1.078115492	2.158362492
145	11.6372549	1.065850547	2.161368002
146	11.43137255	1.058098379	2.164352856
147	11.08823529	1.044862433	2.167317335
148	11.78431373	1.071304296	2.170261715
149	10.97058824	1.040229915	2.173186268
150	10.99019608	1.041005441	2.176091259
151	10.8627451	1.035939589	2.178976947
152	11.55882353	1.062913633	2.181843588
153	11.2254902	1.050205315	2.184691431
154	10.67647059	1.028427708	2.187520721
155	10.44117647	1.018749436	2.190331698
156	10.90196078	1.037504615	2.193124598
157	11.24509804	1.050963246	2.195899652
158	10.87254902	1.036331374	2.198657087
159	10.20588235	1.008850558	2.201397124
160	10.3627451	1.015474816	2.204119983
161	10.33333333	1.014240439	2.206825876
162	10.15686275	1.006759584	2.209515015
163	9.637254902	0.983953346	2.212187604
164	10.45098039	1.019157033	2.214843848
165	9.892156863	0.995290994	2.217483944
166	10.75490196	1.031606456	2.220108088
167	9.441176471	0.975026115	2.222716471
168	9.901960784	0.995721202	2.225309282
169	9.264705882	0.966831637	2.227886705
170	9.990196078	0.999574012	2.230448921
171	10.17647059	1.007597182	2.23299611
172	9.098039216	0.958947804	2.235528447
173	9.294117647	0.968208166	2.238046103
174	9.147058824	0.961281472	2.240549248
175	9.294117647	0.968208166	2.243038049
176	9.18627451	0.963139419	2.245512668
177	9.343137255	0.970492729	2.247973266
178	8.990196078	0.953769164	2.250420002
179	8.911764706	0.949963711	2.252853031
180	8.794117647	0.944192271	2.255272505
181	8.715686275	0.940301589	2.257678575
182	8.745098039	0.941764683	2.260071388
183	9.196078431	0.963602667	2.26245109
184	8.784313725	0.943707838	2.264817823
185	9.303921569	0.968666041	2.267171728
186	8.705882353	0.939812794	2.269512944
187	8.823529412	0.945642338	2.271841607
188	8.647058824	0.936868413	2.274157849
189	8.578431373	0.933407881	2.276461804
190	8.098039216	0.908379876	2.278753601
191	8.254901961	0.91671192	2.281033367
192	7.852941176	0.895032344	2.283301229
193	7.794117647	0.891766957	2.285557309
194	8.401960784	0.92438065	2.28780173
195	8.245098039	0.916195824	2.290034611
196	8.303921569	0.919283239	2.292256071
197	8.431372549	0.925898279	2.294466226
198	8.156862745	0.911523155	2.29666519
199	8.421568627	0.925392992	2.298853076
200	8	0.903089987	2.301029996
201	8.107843137	0.908905338	2.303196057
202	7.921568627	0.898811189	2.305351369
203	8.068627451	0.906799663	2.307496038
204	8.205882353	0.914125286	2.309630167
205	7.480392157	0.873924366	2.311753861
206	8.098039216	0.908379876	2.31386722
207	8.235294118	0.915679114	2.315970345
208	7.803921569	0.892312896	2.318063335
209	8.166666667	0.91204483	2.320146286
210	7.264705882	0.861218036	2.322219295
211	7.254901961	0.860631548	2.324282455
212	7.803921569	0.892312896	2.326335861
213	7.431372549	0.871069034	2.328379603
214	7.460784314	0.872784485	2.330413773
215	7.735294118	0.888476831	2.33243846
216	7.343137255	0.865881646	2.334453751
217	7.098039216	0.851138394	2.336459734
218	7.647058824	0.883494431	2.338456494
219	7.294117647	0.862972764	2.340444115
220	7.215686275	0.858277643	2.342422681
221	7.039215686	0.847524272	2.344392274
222	7.460784314	0.872784485	2.346352974
223	7.480392157	0.873924366	2.348304863
224	7.235294118	0.85945619	2.350248018
225	7.274509804	0.861803734	2.352182518
226	7.539215686	0.877326168	2.354108439
227	6.892156863	0.838355153	2.356025857
228	7.176470588	0.855910909	2.357934847
229	6.607843137	0.820059725	2.359835482
230	7.009803922	0.84570587	2.361727836
231	6.950980392	0.842046063	2.36361198
232	7.058823529	0.848732325	2.365487985
233	6.980392157	0.843879822	2.367355921
234	7.088235294	0.850538126	2.369215857
235	6.607843137	0.820059725	2.371067862
236	6.401960784	0.80631301	2.372912003
237	6.901960784	0.838972487	2.374748346
238	7.039215686	0.847524272	2.376576957
239	6.637254902	0.821988497	2.378397901
240	6.892156863	0.838355153	2.380211242
241	6.617647059	0.820703601	2.382017043
242	6.970588235	0.843269429	2.383815366
243	6.843137255	0.835255251	2.385606274
244	6.441176471	0.808965198	2.387389826
245	6.852941176	0.835877004	2.389166084
246	6.519607843	0.814221474	2.390935107
247	6.490196078	0.812257818	2.392696953
248	6.31372549	0.800285696	2.394451681
249	6.970588235	0.843269429	2.396199347
250	6.166666667	0.790050474	2.397940009
251	6.431372549	0.808303668	2.399673721
252	6.519607843	0.814221474	2.401400541
253	6.588235294	0.818769101	2.403120521
254	6.196078431	0.792116907	2.404833717
255	6.754901961	0.82961905	2.40654018
256	5.950980392	0.774588519	2.408239965
257	6.656862745	0.823269603	2.409933123
258	6.617647059	0.820703601	2.411619706
259	6.392156863	0.805647424	2.413299764
260	6.088235294	0.784491428	2.414973348
261	6.284313725	0.798257858	2.416640507
262	6.068627451	0.783090477	2.418301291
263	6.539215686	0.815525662	2.419955748
264	6.31372549	0.800285696	2.421603927
265	6.245098039	0.795539261	2.423245874
266	6.294117647	0.798934856	2.424881637
267	5.87254902	0.768826651	2.426511261
268	6.166666667	0.790050474	2.428134794
269	5.941176471	0.773872452	2.42975228
270	5.931372549	0.773155203	2.431363764
271	6.12745098	0.787279846	2.432969291
272	6.421568627	0.807641128	2.434568904
273	6.421568627	0.807641128	2.436162647
274	6.205882353	0.792803538	2.437750563
275	6.117647059	0.786584418	2.439332694
276	6.274509804	0.797579802	2.440909082
277	5.754901961	0.760037929	2.442479769
278	5.735294118	0.758555694	2.444044796
279	5.950980392	0.774588519	2.445604203
280	6.215686275	0.793489086	2.447158031
281	5.549019608	0.744216259	2.44870632
282	5.980392157	0.776729663	2.450249108
283	6.019607843	0.779568199	2.451786436
284	5.892156863	0.7702743	2.45331834
285	5.911764706	0.77171714	2.45484486
286	5.823529412	0.765186273	2.456366033
287	6.078431373	0.783791518	2.457881897
288	5.990196078	0.777441038	2.459392488
289	5.441176471	0.735692811	2.460897843
290	6.343137255	0.802304109	2.462397998
291	5.833333333	0.765916794	2.463892989
292	5.490196078	0.739587855	2.465382851
293	5.705882353	0.756322813	2.46686762
294	5.784313725	0.76225184	2.46834733
295	5.450980392	0.73647462	2.469822016
296	5.970588235	0.776017121	2.471291711
297	5.656862745	0.752575641	2.472756449
298	6.078431373	0.783791518	2.474216264
299	5.892156863	0.7702743	2.475671188
300	5.882352941	0.769551079	2.477121255
301	5.274509804	0.722182104	2.478566496
302	4.931372549	0.692967813	2.480006943
303	5.392156863	0.731762518	2.481442629
304	5.460784314	0.737255023	2.482873584
305	5.656862745	0.752575641	2.484299839
306	5.892156863	0.7702743	2.485721426
307	5.745098039	0.759297444	2.487138375
308	5.303921569	0.724597093	2.488550717
309	5.411764706	0.733338906	2.489958479
310	5.460784314	0.737255023	2.491361694
311	5.676470588	0.754078392	2.492760389
312	5.578431373	0.746512095	2.494154594
313	5.323529412	0.726199658	2.495544338
314	5.529411765	0.742678932	2.496929648
315	6.303921569	0.799610801	2.498310554
316	5.421568627	0.73412496	2.499687083
317	5.539215686	0.743448276	2.501059262
318	5.411764706	0.733338906	2.50242712
319	5.62745098	0.750311721	2.503790683
320	5.68627451	0.754827822	2.505149978
321	5.088235294	0.706567186	2.506505032
322	5.284313725	0.722988593	2.507855872
323	5.303921569	0.724597093	2.509202522
324	5.539215686	0.743448276	2.51054501
325	5.303921569	0.724597093	2.511883361
326	5.81372549	0.764454522	2.5132176
327	5.490196078	0.739587855	2.514547753
328	5.205882353	0.716494349	2.515873844
329	5.362745098	0.729387155	2.517195898
330	5.196078431	0.715675698	2.51851394
331	5.098039216	0.707403172	2.519827994
332	5.431372549	0.734909593	2.521138084
333	5.382352941	0.730972173	2.522444234
334	5.166666667	0.713210443	2.523746467
335	4.980392157	0.697263541	2.525044807
336	5.37254902	0.730180387	2.526339277
337	5.480392157	0.738811636	2.527629901
338	5.058823529	0.70404953	2.5289167
339	5.225490196	0.718127037	2.530199698
340	5.068627451	0.704890371	2.531478917
341	5.147058824	0.711559132	2.532754379
342	5.245098039	0.71975361	2.534026106
343	5.294117647	0.723793588	2.53529412
344	5.343137255	0.727796331	2.536558443
345	5.078431373	0.705729588	2.537819095
346	5.117647059	0.709070331	2.539076099
347	4.980392157	0.697263541	2.540329475
348	5.039215686	0.702362947	2.541579244
349	5.196078431	0.715675698	2.542825427
350	5.137254902	0.710731115	2.544068044
351	5.039215686	0.702362947	2.545307116
352	4.794117647	0.680708687	2.546542663
353	4.843137255	0.685126777	2.547774705
354	5.196078431	0.715675698	2.549003262
355	5.049019608	0.703207057	2.550228353
356	5.18627451	0.7148555	2.551449998
357	5.411764706	0.733338906	2.552668216
358	4.823529412	0.683364931	2.553883027
359	4.794117647	0.680708687	2.555094449
360	4.558823529	0.658852781	2.556302501
361	4.794117647	0.680708687	2.557507202
362	4.823529412	0.683364931	2.558708571
363	5.382352941	0.730972173	2.559906625
364	4.588235294	0.661645681	2.561101384
365	4.941176471	0.693830365	2.562292864
366	5.37254902	0.730180387	2.563481085
367	4.529411765	0.656041804	2.564666064
368	4.892156863	0.689500374	2.565847819
369	4.637254902	0.666260969	2.567026366
370	4.607843137	0.663497686	2.568201724
371	4.676470588	0.669918207	2.56937391
372	4.901960784	0.690369833	2.57054294
373	4.892156863	0.689500374	2.571708832
374	4.784313725	0.67981965	2.572871602
375	4.68627451	0.670827725	2.574031268
376	4.754901961	0.677141567	2.575187845
377	4.578431373	0.660716709	2.57634135
378	4.852941176	0.686005027	2.5774918
379	4.911764706	0.691237554	2.57863921
380	4.460784314	0.649411225	2.579783597
381	4.960784314	0.695550345	2.580924976
382	4.87254902	0.687756217	2.582063363
383	4.754901961	0.677141567	2.583198774
384	4.81372549	0.68248132	2.584331224
385	4.970588235	0.696407788	2.58546073
386	4.715686275	0.673544905	2.586587305
387	4.637254902	0.666260969	2.587710965
388	4.401960784	0.643646169	2.588831726
389	4.490196078	0.652265306	2.589949601
390	4.470588235	0.650364671	2.591064607
391	4.392156863	0.642677842	2.592176757
392	4.852941176	0.686005027	2.593286067
393	4.774509804	0.678928789	2.59439255
394	4.519607843	0.655100754	2.595496222
395	4.18627451	0.621827703	2.596597096
396	4.921568627	0.692103545	2.597695186
397	4.480392157	0.651316028	2.598790507
398	4.147058824	0.617740196	2.599883072
399	4.147058824	0.617740196	2.600972896
400	4.568627451	0.659785745	2.602059991
401	4.401960784	0.643646169	2.603144373
402	4.225490196	0.625877098	2.604226053
403	4.705882353	0.672641066	2.605305046
404	4.245098039	0.627887725	2.606381365
405	4.470588235	0.650364671	2.607455023
406	4.31372549	0.634852505	2.608526034
407	4.401960784	0.643646169	2.609594409
408	4.352941176	0.638782798	2.610660163
409	4.049019608	0.60734988	2.611723308
410	4.225490196	0.625877098	2.612783857
411	4.450980392	0.648455681	2.613841822
412	4.588235294	0.661645681	2.614897216
413	4.274509804	0.630886318	2.615950052
414	3.911764706	0.592372724	2.617000341
415	4.176470588	0.620809427	2.618048097
416	4.578431373	0.660716709	2.619093331
417	4.31372549	0.634852505	2.620136055
418	3.852941176	0.585792379	2.621176282
419	4.098039216	0.61257611	2.622214023
420	4.068627451	0.609447925	2.62324929
421	4.078431373	0.610493159	2.624282096
422	4.31372549	0.634852505	2.625312451
423	4.333333333	0.636822098	2.626340367
424	4.245098039	0.627887725	2.627365857
425	4.480392157	0.651316028	2.62838893
426	4.294117647	0.632873939	2.629409599
427	4.049019608	0.60734988	2.630427875
428	4.450980392	0.648455681	2.631443769
429	4.019607843	0.604183685	2.632457292
430	4.254901961	0.628889558	2.633468456
431	4.352941176	0.638782798	2.63447727
432	4.37254902	0.640734687	2.635483747
433	4.264705882	0.629889085	2.636487896
434	4.18627451	0.621827703	2.63748973
435	3.852941176	0.585792379	2.638489257
436	4.12745098	0.615681924	2.639486489
437	4.068627451	0.609447925	2.640481437
438	3.862745098	0.58689605	2.641474111
439	3.823529412	0.582464435	2.64246452
440	4.147058824	0.617740196	2.643452676
441	4.12745098	0.615681924	2.644438589
442	4.411764706	0.644612342	2.645422269
443	3.990196078	0.600994237	2.646403726
444	3.980392157	0.599925862	2.64738297
445	4.009803922	0.603123136	2.648360011
446	4.31372549	0.634852505	2.649334859
447	3.931372549	0.594544201	2.650307523
448	3.960784314	0.597781193	2.651278014
449	3.882352941	0.589095014	2.652246341
450	3.852941176	0.585792379	2.653212514
451	3.823529412	0.582464435	2.654176542
452	3.784313725	0.577987133	2.655138435
453	3.754901961	0.574598602	2.656098202
454	4.107843137	0.613613851	2.657055853
455	4.205882353	0.62385712	2.658011397
456	3.901960784	0.5912829	2.658964843
457	3.941176471	0.595625881	2.6599162
458	4.029411765	0.60524165	2.660865478
459	3.921568627	0.59345982	2.661812686
460	3.950980392	0.596704874	2.662757832
461	4.058823529	0.608400169	2.663700925
462	3.725490196	0.571183425	2.664641976
463	3.754901961	0.574598602	2.665580991
464	3.852941176	0.585792379	2.666517981
465	3.62745098	0.559601552	2.667452953
466	3.539215686	0.54890703	2.668385917
467	3.960784314	0.597781193	2.669316881
468	3.539215686	0.54890703	2.670245853
469	3.637254902	0.560773738	2.671172843
470	3.745098039	0.573463191	2.672097858
471	3.470588235	0.54040309	2.673020907
472	3.81372549	0.58134943	2.673941999
473	3.696078431	0.567741178	2.674861141
474	3.950980392	0.596704874	2.675778342
475	3.833333333	0.583576586	2.67669361
476	3.921568627	0.59345982	2.677606953
477	4.323529412	0.635838418	2.678518379
478	3.852941176	0.585792379	2.679427897
479	3.705882353	0.568891628	2.680335513
480	3.735294118	0.572324804	2.681241237
481	3.901960784	0.5912829	2.682145076
482	3.833333333	0.583576586	2.683047038
483	3.578431373	0.553692693	2.683947131
484	3.833333333	0.583576586	2.684845362
485	3.539215686	0.54890703	2.685741739
486	3.862745098	0.58689605	2.686636269
487	3.421568627	0.534225255	2.687528961
488	3.921568627	0.59345982	2.688419822
489	3.31372549	0.520316529	2.689308859
490	3.549019608	0.550108399	2.69019608
491	3.490196078	0.542849826	2.691081492
492	3.578431373	0.553692693	2.691965103
493	3.284313725	0.516444635	2.692846919
494	3.764705882	0.575731053	2.693726949
495	3.509803922	0.545282855	2.694605199
496	3.705882353	0.568891628	2.695481676
497	3.705882353	0.568891628	2.696356389
498	3.264705882	0.513844062	2.697229343
499	3.411764706	0.532979072	2.698100546
500	3.637254902	0.560773738	2.698970004
501	3.666666667	0.56427143	2.699837726
502	3.382352941	0.529218923	2.700703717
503	3.558823529	0.551306453	2.701567985
504	3.549019608	0.550108399	2.702430536
505	3.578431373	0.553692693	2.703291378
506	3.490196078	0.542849826	2.704150517
507	3.411764706	0.532979072	2.705007959
508	3.696078431	0.567741178	2.705863712
509	3.401960784	0.531729303	2.706717782
510	3.401960784	0.531729303	2.707570176
511	3.166666667	0.500602351	2.7084209
512	3.166666667	0.500602351	2.709269961
513	3.480392157	0.541628181	2.710117365
514	3.509803922	0.545282855	2.710963119
515	3.490196078	0.542849826	2.711807229
516	3.568627451	0.552501212	2.712649702
517	3.235294118	0.509913768	2.713490543
518	3.333333333	0.522878745	2.71432976
519	3.333333333	0.522878745	2.715167358
520	3.284313725	0.516444635	2.716003344
521	3.235294118	0.509913768	2.716837723
522	3.519607843	0.546494277	2.717670503
523	3.519607843	0.546494277	2.718501689
524	3.352941176	0.525425934	2.719331287
525	3.333333333	0.522878745	2.720159303
526	3.352941176	0.525425934	2.720985744
527	3.460784314	0.539174534	2.721810615
528	2.882352941	0.459747159	2.722633923
529	3.441176471	0.536706945	2.723455672
530	3.078431373	0.488329476	2.72427587
531	3.382352941	0.529218923	2.725094521
532	3.509803922	0.545282855	2.725911632
533	3.245098039	0.511227822	2.726727209
534	3.18627451	0.503283189	2.727541257
535	3.480392157	0.541628181	2.728353782
536	3.323529412	0.521599526	2.72916479
537	3.401960784	0.531729303	2.729974286
538	3.088235294	0.489710382	2.730782276
539	3.392156863	0.530475927	2.731588765
540	2.970588235	0.472842457	2.73239376
541	3.049019608	0.484160217	2.733197265
542	3.382352941	0.529218923	2.733999287
543	2.745098039	0.43855786	2.73479983
544	3.098039216	0.491086911	2.7355989
545	3.166666667	0.500602351	2.736396502
546	3.088235294	0.489710382	2.737192643
547	2.911764706	0.464156278	2.737987326
548	2.921568627	0.465616092	2.738780558
549	3.049019608	0.484160217	2.739572344
550	2.823529412	0.450792316	2.740362689
551	3.058823529	0.485554422	2.741151599
552	2.941176471	0.468521083	2.741939078
553	3.274509804	0.515146295	2.742725131
554	3.107843137	0.49245909	2.743509765
555	2.68627451	0.429150391	2.744292983
556	3.12745098	0.495190511	2.745074792
557	3.078431373	0.488329476	2.745855195
558	2.882352941	0.459747159	2.746634199
559	3.137254902	0.496549807	2.747411808
560	3.264705882	0.513844062	2.748188027
561	3.058823529	0.485554422	2.748962861
562	2.970588235	0.472842457	2.749736316
563	2.833333333	0.452297671	2.750508395
564	2.696078431	0.430732522	2.751279104
565	2.941176471	0.468521083	2.752048448
566	2.980392157	0.474273412	2.752816431
567	2.950980392	0.469966324	2.753583059
568	2.833333333	0.452297671	2.754348336
569	2.911764706	0.464156278	2.755112266
570	2.901960784	0.462691539	2.755874856
571	2.852941176	0.455292817	2.756636108
572	2.774509804	0.443186264	2.757396029
573	2.882352941	0.459747159	2.758154622
574	3.12745098	0.495190511	2.758911892
575	3.039215686	0.482761522	2.759667845
576	2.921568627	0.465616092	2.760422483
577	2.794117647	0.446244688	2.761175813
578	3.009803922	0.478538204	2.761927838
579	2.794117647	0.446244688	2.762678564
580	2.87254902	0.458267449	2.763427994
581	2.784313725	0.444718168	2.764176132
582	2.911764706	0.464156278	2.764922985
583	3.019607843	0.479950545	2.765668555
584	2.784313725	0.444718168	2.766412847
585	2.784313725	0.444718168	2.767155866
586	2.794117647	0.446244688	2.767897616
587	2.990196078	0.475699668	2.768638101
588	2.990196078	0.475699668	2.769377326
589	2.980392157	0.474273412	2.770115295
590	2.696078431	0.430732522	2.770852012
591	2.725490196	0.435444624	2.771587481
592	2.62745098	0.419534622	2.772321707
593	2.480392157	0.394520349	2.773054693
594	2.637254902	0.421152108	2.773786445
595	2.843137255	0.453797826	2.774516966
596	2.852941176	0.455292817	2.77524626
597	2.568627451	0.40970112	2.775974331
598	2.460784314	0.39107355	2.776701184
599	2.803921569	0.447765861	2.777426822
600	2.735294118	0.437004032	2.77815125
601	2.823529412	0.450792316	2.778874472
602	2.931372549	0.467071017	2.779596491
603	2.803921569	0.447765861	2.780317312
604	2.441176471	0.387599175	2.781036939
605	2.921568627	0.465616092	2.781755375
606	2.764705882	0.441648937	2.782472624
607	2.735294118	0.437004032	2.783188691
608	2.598039216	0.414645702	2.783903579
609	2.705882353	0.43230891	2.784617293
610	2.450980392	0.389339837	2.785329835
611	2.352941176	0.37161107	2.78604121
612	2.607843137	0.416281465	2.786751422
613	2.784313725	0.444718168	2.787460475
614	2.676470588	0.427562475	2.788168371
615	2.568627451	0.40970112	2.788875116
616	2.81372549	0.449281725	2.789580712
617	2.764705882	0.441648937	2.790285164
618	2.431372549	0.385851509	2.790988475
619	2.382352941	0.377006102	2.791690649
620	2.62745098	0.419534622	2.792391689
621	2.480392157	0.394520349	2.7930916
622	2.735294118	0.437004032	2.793790385
623	2.37254902	0.375215194	2.794488047
624	2.382352941	0.377006102	2.79518459
625	2.264705882	0.355011808	2.795880017
626	2.519607843	0.401332952	2.796574333
627	2.529411765	0.403019534	2.797267541
628	2.460784314	0.39107355	2.797959644
629	2.147058824	0.331843943	2.798650645
630	2.519607843	0.401332952	2.799340549
631	2.401960784	0.380565913	2.800029359
632	2.323529412	0.366148174	2.800717078
633	2.676470588	0.427562475	2.80140371
634	2.578431373	0.411355577	2.802089258
635	2.549019608	0.406373176	2.802773725
636	2.480392157	0.394520349	2.803457116
637	2.745098039	0.43855786	2.804139432
638	2.401960784	0.380565913	2.804820679
639	2.549019608	0.406373176	2.805500858
640	2.333333333	0.367976785	2.806179974
641	2.519607843	0.401332952	2.80685803
642	2.480392157	0.394520349	2.807535028
643	2.264705882	0.355011808	2.808210973
644	2.450980392	0.389339837	2.808885867
645	2.490196078	0.396233545	2.809559715
646	2.18627451	0.339704691	2.810232518
647	2.549019608	0.406373176	2.810904281
648	2.431372549	0.385851509	2.811575006
649	2.294117647	0.360615686	2.812244697
650	2.637254902	0.421152108	2.812913357
651	2.245098039	0.351235311	2.813580989
652	2.441176471	0.387599175	2.814247596
653	2.568627451	0.40970112	2.814913181
654	2.274509804	0.356887813	2.815577748
655	2.480392157	0.394520349	2.8162413
656	2.333333333	0.367976785	2.816903839
657	2.333333333	0.367976785	2.81756537
658	2.294117647	0.360615686	2.818225894
659	2.411764706	0.382334935	2.818885415
660	2.37254902	0.375215194	2.819543936
661	2.31372549	0.364311831	2.820201459
662	2.31372549	0.364311831	2.820857989
663	2.196078431	0.341647847	2.821513528
664	2.666666667	0.425968732	2.822168079
665	2.647058824	0.422763592	2.822821645
666	2.490196078	0.396233545	2.823474229
667	2.225490196	0.347425685	2.824125834
668	2.37254902	0.375215194	2.824776462
669	2.137254902	0.329856322	2.825426118
670	2.235294118	0.349334675	2.826074803
671	2.362745098	0.373416871	2.82672252
672	2.31372549	0.364311831	2.827369273
673	2.450980392	0.389339837	2.828015064
674	2.450980392	0.389339837	2.828659897
675	2.254901961	0.353127664	2.829303773
676	2.078431373	0.317735689	2.829946696
677	2.235294118	0.349334675	2.830588669
678	2.333333333	0.367976785	2.831229694
679	2.225490196	0.347425685	2.831869774
680	2.176470588	0.337752803	2.832508913
681	2.039215686	0.309463163	2.833147112
682	2.215686275	0.345508267	2.833784375
683	2.039215686	0.309463163	2.834420704
684	2.362745098	0.373416871	2.835056102
685	2.235294118	0.349334675	2.835690571
686	2.254901961	0.353127664	2.836324116
687	1.862745098	0.270153429	2.836956737
688	2.205882353	0.343582346	2.837588438
689	2.166666667	0.335792102	2.838219222
690	2.490196078	0.396233545	2.838849091
691	2.274509804	0.356887813	2.839478047
692	1.892156863	0.276957137	2.840106094
693	2.117647059	0.325853579	2.840733235
694	2.245098039	0.351235311	2.84135947
695	2.31372549	0.364311831	2.841984805
696	1.833333333	0.263241435	2.84260924
697	2.137254902	0.329856322	2.843232778
698	1.921568627	0.2836559	2.843855423
699	2.166666667	0.335792102	2.844477176
700	2.068627451	0.315682284	2.84509804
701	1.980392157	0.296751198	2.845718018
702	2.019607843	0.305267049	2.846337112
703	2.078431373	0.317735689	2.846955325
704	2.254901961	0.353127664	2.847572659
705	2.137254902	0.329856322	2.848189117
706	2.156862745	0.333822509	2.848804701
707	1.970588235	0.294595886	2.849419414
708	1.941176471	0.288065018	2.850033258
709	1.921568627	0.2836559	2.850646235
710	2.205882353	0.343582346	2.851258349
711	1.990196078	0.298895866	2.851869601
712	1.980392157	0.296751198	2.852479994
713	2.039215686	0.309463163	2.85308953
714	2.098039216	0.321813602	2.853698212
715	1.833333333	0.263241435	2.854306042
716	1.931372549	0.285866054	2.854913022
717	1.715686275	0.234437877	2.855519156
718	2.098039216	0.321813602	2.856124444
719	2.235294118	0.349334675	2.85672889
720	2.098039216	0.321813602	2.857332496
721	1.990196078	0.298895866	2.857935265
722	1.754901961	0.244252859	2.858537198
723	2.029411765	0.307370174	2.859138297
724	1.941176471	0.288065018	2.859738566
725	2.088235294	0.319779432	2.860338007
726	1.950980392	0.290252905	2.860936621
727	2.088235294	0.319779432	2.861534411
728	1.911764706	0.28143444	2.862131379
729	1.941176471	0.288065018	2.862727528
730	1.901960784	0.279201558	2.86332286
731	1.725490196	0.236912496	2.863917377
732	1.803921569	0.256217651	2.864511081
733	2.225490196	0.347425685	2.865103975
734	1.852941176	0.267861632	2.86569606
735	1.882352941	0.274701057	2.866287339
736	1.960784314	0.292429824	2.866877814
737	1.705882353	0.231949077	2.867467488
738	1.950980392	0.290252905	2.868056362
739	2.029411765	0.307370174	2.868644438
740	1.803921569	0.256217651	2.86923172
741	1.921568627	0.2836559	2.869818208
742	1.696078431	0.229445931	2.870403905
743	1.931372549	0.285866054	2.870988814
744	1.960784314	0.292429824	2.871572936
745	1.970588235	0.294595886	2.872156273
746	1.794117647	0.253850918	2.872738827
747	2.029411765	0.307370174	2.873320602
748	1.745098039	0.241819831	2.873901598
749	1.823529412	0.260912772	2.874481818
750	1.852941176	0.267861632	2.875061263
751	1.784313725	0.251471216	2.875639937
752	1.754901961	0.244252859	2.876217841
753	1.901960784	0.279201558	2.876794976
754	1.941176471	0.288065018	2.877371346
755	1.960784314	0.292429824	2.877946952
756	1.803921569	0.256217651	2.878521796
757	1.745098039	0.241819831	2.87909588
758	1.715686275	0.234437877	2.879669206
759	1.892156863	0.276957137	2.880241776
760	1.794117647	0.253850918	2.880813592
761	1.774509804	0.249078403	2.881384657
762	1.696078431	0.229445931	2.881954971
763	1.87254902	0.272433195	2.882524538
764	1.941176471	0.288065018	2.883093359
765	1.715686275	0.234437877	2.883661435
766	1.745098039	0.241819831	2.88422877
767	1.735294118	0.239373095	2.884795364
768	1.931372549	0.285866054	2.88536122
769	1.666666667	0.22184875	2.88592634
770	1.911764706	0.28143444	2.886490725
771	1.754901961	0.244252859	2.887054378
772	1.754901961	0.244252859	2.8876173
773	1.941176471	0.288065018	2.888179494
774	1.68627451	0.226928275	2.888740961
775	1.647058824	0.21670911	2.889301703
776	1.637254902	0.214116299	2.889861721
777	1.81372549	0.258571557	2.890421019
778	1.68627451	0.226928275	2.890979597
779	1.539215686	0.187299481	2.891537458
780	1.617647059	0.208883772	2.892094603
781	1.764705882	0.246672333	2.892651034
782	1.666666667	0.22184875	2.893206753
783	1.735294118	0.239373095	2.893761762
784	1.5	0.176091259	2.894316063
785	1.588235294	0.200914843	2.894869657
786	1.715686275	0.234437877	2.895422546
787	1.480392157	0.170376776	2.895974732
788	1.598039216	0.203587433	2.896526217
789	1.460784314	0.164586097	2.897077003
790	1.607843137	0.206243676	2.897627091
791	1.637254902	0.214116299	2.898176483
792	1.794117647	0.253850918	2.898725182
793	1.68627451	0.226928275	2.899273187
794	1.705882353	0.231949077	2.899820502
795	1.362745098	0.134414628	2.900367129
796	1.617647059	0.208883772	2.900913068
797	1.441176471	0.158717163	2.901458321
798	1.568627451	0.195519811	2.902002891
799	1.715686275	0.234437877	2.902546779
800	1.666666667	0.22184875	2.903089987
801	1.588235294	0.200914843	2.903632516
802	1.450980392	0.161661544	2.904174368
803	1.617647059	0.208883772	2.904715545
804	1.392156863	0.143688173	2.905256049
805	1.441176471	0.158717163	2.90579588
806	1.490196078	0.173243416	2.906335042
807	1.5	0.176091259	2.906873535
808	1.607843137	0.206243676	2.907411361
809	1.421568627	0.15276783	2.907948522
810	1.382352941	0.140618941	2.908485019
811	1.5	0.176091259	2.909020854
812	1.284313725	0.108671124	2.909556029
813	1.480392157	0.170376776	2.910090546
814	1.411764706	0.14976232	2.910624405
815	1.529411765	0.184524427	2.911157609
816	1.637254902	0.214116299	2.911690159
817	1.62745098	0.211507916	2.912222057
818	1.607843137	0.206243676	2.912753304
819	1.745098039	0.241819831	2.913283902
820	1.823529412	0.260912772	2.913813852
821	1.382352941	0.140618941	2.914343157
822	1.450980392	0.161661544	2.914871818
823	1.441176471	0.158717163	2.915399835
824	1.558823529	0.192796953	2.915927212
825	1.666666667	0.22184875	2.916453949
826	1.68627451	0.226928275	2.916980047
827	1.235294118	0.091770373	2.91750551
828	1.598039216	0.203587433	2.918030337
829	1.470588235	0.167491087	2.918554531
830	1.362745098	0.134414628	2.919078092
831	1.450980392	0.161661544	2.919601024
832	1.431372549	0.155752684	2.920123326
833	1.539215686	0.187299481	2.920645001
834	1.294117647	0.111973759	2.921166051
835	1.460784314	0.164586097	2.921686475
836	1.205882353	0.08130494	2.922206277
837	1.284313725	0.108671124	2.922725458
838	1.637254902	0.214116299	2.923244019
839	1.274509804	0.105343181	2.923761961
840	1.637254902	0.214116299	2.924279286
841	1.362745098	0.134414628	2.924795996
842	1.529411765	0.184524427	2.925312091
843	1.245098039	0.095203549	2.925827575
844	1.470588235	0.167491087	2.926342447
845	1.362745098	0.134414628	2.926856709
846	1.480392157	0.170376776	2.927370363
847	1.450980392	0.161661544	2.92788341
848	1.225490196	0.088309841	2.928395852
849	1.323529412	0.121733597	2.92890769
850	1.323529412	0.121733597	2.929418926
851	1.333333333	0.124938737	2.92992956
852	1.12745098	0.052097669	2.930439595
853	1.254901961	0.098609798	2.930949031
854	1.254901961	0.098609798	2.931457871
855	1.401960784	0.146735866	2.931966115
856	1.401960784	0.146735866	2.932473765
857	1.392156863	0.143688173	2.932980822
858	1.303921569	0.115251469	2.933487288
859	1.284313725	0.108671124	2.933993164
860	1.441176471	0.158717163	2.934498451
861	1.264705882	0.101989539	2.935003151
862	1.098039216	0.040617851	2.935507266
863	1.254901961	0.098609798	2.936010796
864	1.274509804	0.105343181	2.936513742
865	1.254901961	0.098609798	2.937016107
866	1.274509804	0.105343181	2.937517892
867	1.254901961	0.098609798	2.938019097
868	1.205882353	0.08130494	2.938519725
869	1.245098039	0.095203549	2.939019776
870	1.18627451	0.074185199	2.939519253
871	1.264705882	0.101989539	2.940018155
872	1.245098039	0.095203549	2.940516485
873	1.333333333	0.124938737	2.941014244
874	1.264705882	0.101989539	2.941511433
875	1.37254902	0.137527864	2.942008053
876	1.343137255	0.128120395	2.942504106
877	1.333333333	0.124938737	2.942999593
878	1.176470588	0.070581074	2.943494516
879	1.235294118	0.091770373	2.943988875
880	1.029411765	0.012589127	2.944482672
881	1.176470588	0.070581074	2.944975908
882	1.098039216	0.040617851	2.945468585
883	1.235294118	0.091770373	2.945960704
884	1.215686275	0.084821513	2.946452265
885	1.235294118	0.091770373	2.946943271
886	1.107843137	0.044478272	2.947433722
887	1.009803922	0.004237053	2.94792362
888	1.362745098	0.134414628	2.948412966
889	1.098039216	0.040617851	2.948901761
890	1.137254902	0.055857817	2.949390007
891	0.950980392	-0.021828437	2.949877704
892	1.137254902	0.055857817	2.950364854
893	1.156862745	0.063281836	2.950851459
894	1.156862745	0.063281836	2.951337519
895	1.215686275	0.084821513	2.951823035
896	1.009803922	0.004237053	2.95230801
897	1.12745098	0.052097669	2.952792443
898	1.176470588	0.070581074	2.953276337
899	1.137254902	0.055857817	2.953759692
900	1.18627451	0.074185199	2.954242509
901	1.166666667	0.06694679	2.954724791
902	1.029411765	0.012589127	2.955206538
903	1.235294118	0.091770373	2.95568775
904	1.107843137	0.044478272	2.95616843
905	1.235294118	0.091770373	2.956648579
906	1.019607843	0.008433168	2.957128198
907	1.107843137	0.044478272	2.957607287
908	1.12745098	0.052097669	2.958085849
909	1.264705882	0.101989539	2.958563883
910	1.18627451	0.074185199	2.959041392
911	0.911764706	-0.040117223	2.959518377
912	1.117647059	0.04830468	2.959994838
913	1.323529412	0.121733597	2.960470778
914	1.039215686	0.016705694	2.960946196
915	1.303921569	0.115251469	2.961421094
916	1.137254902	0.055857817	2.961895474
917	1.078431373	0.032792513	2.962369336
918	1.12745098	0.052097669	2.962842681
919	1.078431373	0.032792513	2.963315511
920	1.147058824	0.05958569	2.963787827
921	1.245098039	0.095203549	2.96425963
922	1	0	2.964730921
923	1.12745098	0.052097669	2.965201701
924	1.029411765	0.012589127	2.965671971
925	0.950980392	-0.021828437	2.966141733
926	1.147058824	0.05958569	2.966610987
927	1.019607843	0.008433168	2.967079734
928	1.245098039	0.095203549	2.967547976
929	1.039215686	0.016705694	2.968015714
930	0.911764706	-0.040117223	2.968482949
931	0.911764706	-0.040117223	2.968949681
932	1	0	2.969415912
933	0.990196078	-0.004278798	2.969881644
934	1.058823529	0.024823584	2.970346876
935	1.166666667	0.06694679	2.970811611
936	1.009803922	0.004237053	2.971275849
937	1.098039216	0.040617851	2.971739591
938	0.833333333	-0.079181246	2.972202838
939	1.058823529	0.024823584	2.972665592
940	0.970588235	-0.012964977	2.973127854
941	0.950980392	-0.021828437	2.973589623
942	1.049019608	0.020783606	2.974050903
943	1.137254902	0.055857817	2.974511693
944	0.921568627	-0.035472318	2.974971994
945	0.990196078	-0.004278798	2.975431809
946	1.068627451	0.028826326	2.975891136
947	0.960784314	-0.017374096	2.976349979
948	0.892156863	-0.049558779	2.976808337
949	1.107843137	0.044478272	2.977266212
950	0.950980392	-0.021828437	2.977723605
951	0.843137255	-0.074101721	2.978180517
952	0.803921569	-0.094786319	2.978636948
953	1.019607843	0.008433168	2.979092901
954	1.039215686	0.016705694	2.979548375
955	0.901960784	-0.044812344	2.980003372
956	1.029411765	0.012589127	2.980457892
957	0.990196078	-0.004278798	2.980911938
958	0.950980392	-0.021828437	2.981365509
959	0.950980392	-0.021828437	2.981818607
960	1.049019608	0.020783606	2.982271233
961	0.901960784	-0.044812344	2.982723388
962	0.823529412	-0.084320886	2.983175072
963	1.049019608	0.020783606	2.983626287
964	1.009803922	0.004237053	2.984077034
965	1	0	2.984527313
966	0.960784314	-0.017374096	2.984977126
967	0.803921569	-0.094786319	2.985426474
968	0.921568627	-0.035472318	2.985875357
969	0.882352941	-0.054357662	2.986323777
970	0.745098039	-0.127786579	2.986771734
971	0.921568627	-0.035472318	2.98721923
972	0.921568627	-0.035472318	2.987666265
973	0.980392157	-0.008600172	2.98811284
974	1.009803922	0.004237053	2.988558957
975	0.960784314	-0.017374096	2.989004616
976	0.852941176	-0.069080919	2.989449818
977	0.931372549	-0.030876566	2.989894564
978	0.882352941	-0.054357662	2.990338855
979	0.980392157	-0.008600172	2.990782692
980	0.803921569	-0.094786319	2.991226076
981	1.019607843	0.008433168	2.991669007
982	1.088235294	0.036722807	2.992111488
983	0.941176471	-0.026328939	2.992553518
984	0.833333333	-0.079181246	2.992995098
985	0.882352941	-0.054357662	2.99343623
986	0.823529412	-0.084320886	2.993876915
987	0.823529412	-0.084320886	2.994317153
988	0.833333333	-0.079181246	2.994756945
989	0.852941176	-0.069080919	2.995196292
990	0.892156863	-0.049558779	2.995635195
991	0.705882353	-0.151267675	2.996073654
992	0.81372549	-0.089522079	2.996511672
993	0.862745098	-0.0641175	2.996949248
994	0.803921569	-0.094786319	2.997386384
995	0.725490196	-0.139368452	2.997823081
996	0.696078431	-0.157341823	2.998259338
997	0.735294118	-0.133538908	2.998695158
998	0.882352941	-0.054357662	2.999130541
999	1.049019608	0.020783606	2.999565488

==> BR-Ravnom1.txt <==
i	di	logdi	logi
3	12507.88235	4.097183788	0.477121255
4	9370.990196	3.971785484	0.602059991
5	7029.127451	3.846901418	0.698970004
6	5273.745098	3.722119135	0.77815125
7	3957.205882	3.597388646	0.84509804
8	2969.147059	3.472631708	0.903089987
9	2220.303922	3.346412426	0.954242509
10	1671.77451	3.223177699	1
11	1248.95098	3.096545393	1.041392685
12	939.2745098	2.972792537	1.079181246
13	703.3039216	2.847143039	1.113943352
14	529.5686275	2.723922249	1.146128036
15	398.2254902	2.600129056	1.176091259
16	293.5196078	2.467637119	1.204119983
17	221.4019608	2.345181463	1.230448921
18	166	2.220108088	1.255272505
19	124.5098039	2.095203549	1.278753601
20	94.82352941	1.976916116	1.301029996
21	71.28431373	1.852993973	1.322219295
22	52.99019608	1.724195527	1.342422681
23	39.80392157	1.599925862	1.361727836
24	30.2745098	1.48107712	1.380211242
25	22.2745098	1.347808155	1.397940009
26	17	1.230448921	1.414973348
27	12.94117647	1.111973759	1.431363764
28	9.617647059	0.983068836	1.447158031
29	7.382352941	0.868194804	1.462397998
30	5.411764706	0.733338906	1.477121255
31	4.225490196	0.625877098	1.491361694
32	2.852941176	0.455292817	1.505149978
33	2.068627451	0.315682284	1.51851394
34	1.598039216	0.203587433	1.531478917
35	1.362745098	0.134414628	1.544068044
36	0.892156863	-0.049558779	1.556302501
37	0.715686275	-0.145277312	1.568201724
38	0.539215686	-0.268237482	1.579783597
39	0.333333333	-0.477121255	1.591064607
40	0.235294118	-0.62838893	1.602059991
41	0.098039216	-1.008600172	1.612783857
42	0.156862745	-0.804480189	1.62324929
43	0.058823529	-1.230448921	1.633468456
44	0.058823529	-1.230448921	1.643452676
45	0.019607843	-1.707570176	1.653212514
47	0.049019608	-1.309630167	1.672097858

==> BR-Ravnom2.txt <==
i	di	logdi	logi
1	16670.9902	4.221961396	0
2	7405.264706	3.869540587	0.301029996
3	4109.27451	3.613765154	0.477121255
4	2656.313725	3.424279366	0.602059991
5	1873.235294	3.272592332	0.698970004
6	1434.431373	3.156679775	0.77815125
7	1118.372549	3.048586499	0.84509804
8	909.0098039	2.958568567	0.903089987
9	758.9509804	2.880213726	0.954242509
10	648.8039216	2.812113466	1
11	562.8235294	2.750372245	1.041392685
12	492.2843137	2.692215998	1.079181246
13	436.7843137	2.640267033	1.113943352
14	389.754902	2.590791586	1.146128036
15	347.0098039	2.540341745	1.176091259
16	317.4215686	2.501636434	1.204119983
17	287.9901961	2.459377704	1.230448921
18	267.2352941	2.426893815	1.255272505
19	243.9411765	2.387285114	1.278753601
20	225.2843137	2.352730953	1.301029996
21	207.5392157	2.317100171	1.322219295
22	197.8529412	2.296342511	1.342422681
23	182.627451	2.261566057	1.361727836
24	174.8529412	2.242672942	1.380211242
25	162.8529412	2.211795606	1.397940009
26	152.6764706	2.183772112	1.414973348
27	143.1764706	2.155871653	1.431363764
28	135.127451	2.130743584	1.447158031
29	131.6862745	2.119540511	1.462397998
30	121.8823529	2.08594083	1.477121255
31	120.0784314	2.079465006	1.491361694
32	111.6764706	2.04796168	1.505149978
33	105.5392157	2.023413862	1.51851394
34	101.7156863	2.007387934	1.531478917
35	97.2745098	1.987999051	1.544068044
36	93.51960784	1.970902677	1.556302501
37	88.87254902	1.948767637	1.568201724
38	86.70588235	1.938048562	1.579783597
39	82.93137255	1.918718853	1.591064607
40	80.15686275	1.903940711	1.602059991
41	76.2254902	1.882100226	1.612783857
42	73.88235294	1.868540718	1.62324929
43	71.09803922	1.851857624	1.633468456
44	69.2745098	1.840573461	1.643452676
45	67.5	1.829303773	1.653212514
46	64.31372549	1.808303668	1.662757832
47	62.33333333	1.794720352	1.672097858
48	59.03921569	1.771140579	1.681241237
49	58.53921569	1.767446899	1.69019608
50	57.01960784	1.756024226	1.698970004
51	55.46078431	1.743986007	1.707570176
52	53.39215686	1.727477465	1.716003344
53	51.95098039	1.715593748	1.72427587
54	51.01960784	1.707737116	1.73239376
55	50.49019608	1.703207057	1.740362689
56	48.12745098	1.68239286	1.748188027
57	46.45098039	1.666994885	1.755874856
58	45.30392157	1.656135797	1.763427994
59	43.7254902	1.640734687	1.770852012
60	43.00980392	1.633567463	1.77815125
61	40.94117647	1.612160318	1.785329835
62	42.35294118	1.626883575	1.792391689
63	39.90196078	1.600994237	1.799340549
64	40.19607843	1.604183685	1.806179974
65	39	1.591064607	1.812913357
66	37.14705882	1.569924434	1.819543936
67	36.55882353	1.562992212	1.826074803
68	36.01960784	1.55653898	1.832508913
69	34.37254902	1.53621174	1.838849091
70	33.78431373	1.528715101	1.84509804
71	33.50980392	1.525171887	1.851258349
72	33.26470588	1.521983688	1.857332496
73	32.35294118	1.509913768	1.86332286
74	30.83333333	1.489020478	1.86923172
75	30.6372549	1.48624985	1.875061263
76	30.07843137	1.478255184	1.880813592
77	30.66666667	1.486666573	1.886490725
78	29.79411765	1.474130528	1.892094603
79	28.06862745	1.448221176	1.897627091
80	28.69607843	1.457822551	1.903089987
81	28.09803922	1.448676014	1.908485019
82	26.7254902	1.42692568	1.913813852
83	27.23529412	1.43513207	1.919078092
84	26.21568627	1.418561231	1.924279286
85	25.68627451	1.40970112	1.929418926
86	24.96078431	1.397258228	1.934498451
87	25.59803922	1.4082067	1.939519253
88	25.28431373	1.40285117	1.944482672
89	23.60784314	1.373056311	1.949390007
90	23.66666667	1.374137094	1.954242509
91	22.47058824	1.351614442	1.959041392
92	23.00980392	1.361912918	1.963787827
93	22.03921569	1.343196135	1.968482949
94	21.42156863	1.33085127	1.973127854
95	22.45098039	1.351235311	1.977723605
96	21.51960784	1.332834353	1.982271233
97	21.6372549	1.335202161	1.986771734
98	20.99019608	1.322016496	1.991226076
99	20.34313725	1.308417929	1.995635195
100	20.07843137	1.302729781	2
101	19.7745098	1.296105726	2.004321374
102	19.61764706	1.292646917	2.008600172
103	19.09803922	1.280988781	2.012837225
104	18.34313725	1.263473616	2.017033339
105	19.28431373	1.285204188	2.021189299
106	18.48039216	1.266711183	2.025305865
107	18.75490196	1.273114798	2.029383778
108	18.39215686	1.264632662	2.033423755
109	17.90196078	1.252900601	2.037426498
110	18.3627451	1.263937606	2.041392685
111	16.82352941	1.225917112	2.045322979
112	17.34313725	1.239127661	2.049218023
113	16.68627451	1.222359384	2.053078443
114	16.7745098	1.224649838	2.056904851
115	16.23529412	1.210460161	2.06069784
116	15.85294118	1.200109848	2.064457989
117	15.18627451	1.181451246	2.068185862
118	15.83333333	1.199572355	2.071882007
119	15.48039216	1.189781958	2.075546961
120	16.09803922	1.206772981	2.079181246
121	14.90196078	1.173243416	2.08278537
122	15.07843137	1.178356164	2.086359831
123	15.14705882	1.180328312	2.089905111
124	15.16666667	1.180890142	2.093421685
125	15.04901961	1.177508208	2.096910013
126	14.95098039	1.174669672	2.100370545
127	14.48039216	1.160780324	2.103803721
128	14.59803922	1.164294526	2.10720997
129	13.78431373	1.139385149	2.11058971
130	13.82352941	1.140618941	2.113943352
131	13.56862745	1.132535918	2.117271296
132	12.69607843	1.103669597	2.120573931
133	12.74509804	1.105343181	2.123851641
134	13.29411765	1.123659518	2.127104798
135	12.91176471	1.110985603	2.130333768
136	12.91176471	1.110985603	2.133538908
137	12.68627451	1.103334105	2.136720567
138	12.3627451	1.092114915	2.139879086
139	12.78431373	1.10667742	2.1430148
140	12.73529412	1.105008979	2.146128036
141	12.42156863	1.094176443	2.149219113
142	12.54901961	1.098609798	2.152288344
143	12.05882353	1.08130494	2.155336037
144	11.7745098	1.070942836	2.158362492
145	11.84313725	1.073466763	2.161368002
146	11.80392157	1.072026315	2.164352856
147	11.67647059	1.06731159	2.167317335
148	12.20588235	1.08656918	2.170261715
149	10.7254902	1.03041715	2.173186268
150	11.87254902	1.074543971	2.176091259
151	11.48039216	1.059956723	2.178976947
152	10.87254902	1.036331374	2.181843588
153	10.50980392	1.021594614	2.184691431
154	10.32352941	1.013828199	2.187520721
155	10.31372549	1.013415568	2.190331698
156	10.38235294	1.016295788	2.193124598
157	10.45098039	1.019157033	2.195899652
158	10.04901961	1.002123694	2.198657087
159	10.47058824	1.019971081	2.201397124
160	10.68627451	1.028826326	2.204119983
161	10.01960784	1.000850724	2.206825876
162	10.41176471	1.017524345	2.209515015
163	9.950980392	0.99786587	2.212187604
164	9.647058824	0.984394927	2.214843848
165	9.666666667	0.985276743	2.217483944
166	9.960784314	0.998293536	2.220108088
167	9.441176471	0.975026115	2.222716471
168	9.676470588	0.985716981	2.225309282
169	9.401960784	0.973218435	2.227886705
170	9.598039216	0.98218252	2.230448921
171	9.617647059	0.983068836	2.23299611
172	9.774509804	0.990094987	2.235528447
173	9.441176471	0.975026115	2.238046103
174	9.039215686	0.956130749	2.240549248
175	9.029411765	0.955659458	2.243038049
176	8.911764706	0.949963711	2.245512668
177	9.18627451	0.963139419	2.247973266
178	9.245098039	0.965911521	2.250420002
179	9.058823529	0.957071799	2.252853031
180	9.294117647	0.968208166	2.255272505
181	8.950980392	0.951870606	2.257678575
182	8.323529412	0.920307518	2.260071388
183	8.823529412	0.945642338	2.26245109
184	8.431372549	0.925898279	2.264817823
185	9.18627451	0.963139419	2.267171728
186	8.774509804	0.943222864	2.269512944
187	9.019607843	0.955187656	2.271841607
188	8.431372549	0.925898279	2.274157849
189	8.166666667	0.91204483	2.276461804
190	8.549019608	0.931916313	2.278753601
191	8.235294118	0.915679114	2.281033367
192	8.529411765	0.930919081	2.283301229
193	8.156862745	0.911523155	2.285557309
194	8.274509804	0.917742275	2.28780173
195	8.176470588	0.912565879	2.290034611
196	8.078431373	0.90732704	2.292256071
197	7.607843137	0.881261549	2.294466226
198	8.176470588	0.912565879	2.29666519
199	8.431372549	0.925898279	2.298853076
200	8.205882353	0.914125286	2.301029996
201	7.725490196	0.887926046	2.303196057
202	7.666666667	0.884606581	2.305351369
203	8.176470588	0.912565879	2.307496038
204	8.039215686	0.905213681	2.309630167
205	8.117647059	0.909430165	2.311753861
206	7.745098039	0.88902692	2.31386722
207	7.980392157	0.902024233	2.315970345
208	7.401960784	0.86934678	2.318063335
209	7.519607843	0.876195192	2.320146286
210	7.254901961	0.860631548	2.322219295
211	7.401960784	0.86934678	2.324282455
212	7.401960784	0.86934678	2.326335861
213	7.666666667	0.884606581	2.328379603
214	7.176470588	0.855910909	2.330413773
215	7.31372549	0.864138656	2.33243846
216	7.774509804	0.890673016	2.334453751
217	7.284313725	0.862388642	2.336459734
218	7.450980392	0.872213421	2.338456494
219	7.049019608	0.848128719	2.340444115
220	7.029411765	0.846918984	2.342422681
221	7.352941176	0.866461092	2.344392274
222	7.362745098	0.867039765	2.346352974
223	7.284313725	0.862388642	2.348304863
224	6.696078431	0.825820532	2.350248018
225	7.647058824	0.883494431	2.352182518
226	6.617647059	0.820703601	2.354108439
227	7.107843137	0.851737835	2.356025857
228	7.009803922	0.84570587	2.357934847
229	6.647058824	0.822629522	2.359835482
230	7.12745098	0.852934239	2.361727836
231	6.901960784	0.838972487	2.36361198
232	6.931372549	0.840819242	2.365487985
233	6.931372549	0.840819242	2.367355921
234	7.176470588	0.855910909	2.369215857
235	6.715686275	0.8270904	2.371067862
236	6.715686275	0.8270904	2.372912003
237	6.450980392	0.809625722	2.374748346
238	6.31372549	0.800285696	2.376576957
239	7.176470588	0.855910909	2.378397901
240	6.411764706	0.806977577	2.380211242
241	6.803921569	0.832759299	2.382017043
242	6.284313725	0.798257858	2.383815366
243	6.794117647	0.832133063	2.385606274
244	6.176470588	0.790740378	2.387389826
245	6.852941176	0.835877004	2.389166084
246	6.774509804	0.830877876	2.390935107
247	6.362745098	0.803644525	2.392696953
248	6.774509804	0.830877876	2.394451681
249	6.509803922	0.813567908	2.396199347
250	6.049019608	0.781684992	2.397940009
251	6.696078431	0.825820532	2.399673721
252	6.460784314	0.810285243	2.401400541
253	6.078431373	0.783791518	2.403120521
254	6.941176471	0.841433086	2.404833717
255	6.303921569	0.799610801	2.40654018
256	6.431372549	0.808303668	2.408239965
257	6.637254902	0.821988497	2.409933123
258	5.892156863	0.7702743	2.411619706
259	6.196078431	0.792116907	2.413299764
260	6.18627451	0.791429187	2.414973348
261	5.87254902	0.768826651	2.416640507
262	6.147058824	0.788667369	2.418301291
263	6.166666667	0.790050474	2.419955748
264	6.107843137	0.785887875	2.421603927
265	6.137254902	0.787974161	2.423245874
266	5.87254902	0.768826651	2.424881637
267	6.137254902	0.787974161	2.426511261
268	6.068627451	0.783090477	2.428134794
269	6.343137255	0.802304109	2.42975228
270	6.088235294	0.784491428	2.431363764
271	6	0.77815125	2.432969291
272	6.147058824	0.788667369	2.434568904
273	5.911764706	0.77171714	2.436162647
274	5.509803922	0.741136144	2.437750563
275	6.274509804	0.797579802	2.439332694
276	6.31372549	0.800285696	2.440909082
277	6.039215686	0.78098054	2.442479769
278	5.696078431	0.755575961	2.444044796
279	5.490196078	0.739587855	2.445604203
280	6.245098039	0.795539261	2.447158031
281	5.931372549	0.773155203	2.44870632
282	6.068627451	0.783090477	2.450249108
283	5.5	0.740362689	2.451786436
284	5.549019608	0.744216259	2.45331834
285	6.039215686	0.78098054	2.45484486
286	6.029411765	0.780274944	2.456366033
287	6.254901961	0.796220507	2.457881897
288	5.715686275	0.757068383	2.459392488
289	5.735294118	0.758555694	2.460897843
290	5.568627451	0.745748164	2.462397998
291	5.568627451	0.745748164	2.463892989
292	5.784313725	0.76225184	2.465382851
293	5.62745098	0.750311721	2.46686762
294	5.529411765	0.742678932	2.46834733
295	5.754901961	0.760037929	2.469822016
296	5.833333333	0.765916794	2.471291711
297	5.705882353	0.756322813	2.472756449
298	5.303921569	0.724597093	2.474216264
299	5.450980392	0.73647462	2.475671188
300	5.362745098	0.729387155	2.477121255
301	5.81372549	0.764454522	2.478566496
302	5.568627451	0.745748164	2.480006943
303	5.705882353	0.756322813	2.481442629
304	5.666666667	0.753327667	2.482873584
305	5.568627451	0.745748164	2.484299839
306	5.196078431	0.715675698	2.485721426
307	5.87254902	0.768826651	2.487138375
308	5.294117647	0.723793588	2.488550717
309	5.637254902	0.751067673	2.489958479
310	5.137254902	0.710731115	2.491361694
311	5.509803922	0.741136144	2.492760389
312	5.656862745	0.752575641	2.494154594
313	4.735294118	0.675346959	2.495544338
314	5.303921569	0.724597093	2.496929648
315	5.441176471	0.735692811	2.498310554
316	5.235294118	0.718941085	2.499687083
317	5.715686275	0.757068383	2.501059262
318	5.245098039	0.71975361	2.50242712
319	5.31372549	0.725399115	2.503790683
320	5.107843137	0.708237552	2.505149978
321	5.558823529	0.744982887	2.506505032
322	5.323529412	0.726199658	2.507855872
323	5.421568627	0.73412496	2.509202522
324	5.568627451	0.745748164	2.51054501
325	5.009803922	0.699820728	2.511883361
326	5.176470588	0.714033751	2.5132176
327	4.990196078	0.698117611	2.514547753
328	5.480392157	0.738811636	2.515873844
329	5.176470588	0.714033751	2.517195898
330	5.343137255	0.727796331	2.51851394
331	5.088235294	0.706567186	2.519827994
332	5.039215686	0.702362947	2.521138084
333	5.294117647	0.723793588	2.522444234
334	5.088235294	0.706567186	2.523746467
335	5.225490196	0.718127037	2.525044807
336	5.029411765	0.701517193	2.526339277
337	4.980392157	0.697263541	2.527629901
338	4.794117647	0.680708687	2.5289167
339	5.068627451	0.704890371	2.530199698
340	4.921568627	0.692103545	2.531478917
341	5.294117647	0.723793588	2.532754379
342	4.941176471	0.693830365	2.534026106
343	4.931372549	0.692967813	2.53529412
344	4.852941176	0.686005027	2.536558443
345	5.039215686	0.702362947	2.537819095
346	5.029411765	0.701517193	2.539076099
347	5.156862745	0.712385572	2.540329475
348	5.205882353	0.716494349	2.541579244
349	5.12745098	0.709901517	2.542825427
350	5.333333333	0.726998728	2.544068044
351	4.539215686	0.656980819	2.545307116
352	5.294117647	0.723793588	2.546542663
353	4.5	0.653212514	2.547774705
354	5.343137255	0.727796331	2.549003262
355	4.754901961	0.677141567	2.550228353
356	5.205882353	0.716494349	2.551449998
357	4.921568627	0.692103545	2.552668216
358	4.735294118	0.675346959	2.553883027
359	4.970588235	0.696407788	2.555094449
360	4.696078431	0.671735342	2.556302501
361	4.539215686	0.656980819	2.557507202
362	5.107843137	0.708237552	2.558708571
363	4.598039216	0.662572671	2.559906625
364	4.774509804	0.678928789	2.561101384
365	4.470588235	0.650364671	2.562292864
366	5.18627451	0.7148555	2.563481085
367	4.960784314	0.695550345	2.564666064
368	4.529411765	0.656041804	2.565847819
369	4.62745098	0.665341827	2.567026366
370	4.637254902	0.666260969	2.568201724
371	4.941176471	0.693830365	2.56937391
372	4.284313725	0.631881265	2.57054294
373	4.676470588	0.669918207	2.571708832
374	4.588235294	0.661645681	2.572871602
375	4.539215686	0.656980819	2.574031268
376	4.637254902	0.666260969	2.575187845
377	4.81372549	0.68248132	2.57634135
378	5.039215686	0.702362947	2.5774918
379	4.68627451	0.670827725	2.57863921
380	4.147058824	0.617740196	2.579783597
381	4.37254902	0.640734687	2.580924976
382	4.656862745	0.668093438	2.582063363
383	4.715686275	0.673544905	2.583198774
384	4.588235294	0.661645681	2.584331224
385	4.764705882	0.678036098	2.58546073
386	4.392156863	0.642677842	2.586587305
387	4.225490196	0.625877098	2.587710965
388	4.843137255	0.685126777	2.588831726
389	4.539215686	0.656980819	2.589949601
390	4.558823529	0.658852781	2.591064607
391	4.656862745	0.668093438	2.592176757
392	4.676470588	0.669918207	2.593286067
393	4.607843137	0.663497686	2.59439255
394	4.676470588	0.669918207	2.595496222
395	4.392156863	0.642677842	2.596597096
396	4.392156863	0.642677842	2.597695186
397	4.058823529	0.608400169	2.598790507
398	4.5	0.653212514	2.599883072
399	4.029411765	0.60524165	2.600972896
400	4.715686275	0.673544905	2.602059991
401	4.509803922	0.65415766	2.603144373
402	4.31372549	0.634852505	2.604226053
403	4.352941176	0.638782798	2.605305046
404	4.745098039	0.67624519	2.606381365
405	4.254901961	0.628889558	2.607455023
406	4.333333333	0.636822098	2.608526034
407	4.558823529	0.658852781	2.609594409
408	4.058823529	0.608400169	2.610660163
409	4.088235294	0.611535883	2.611723308
410	4.470588235	0.650364671	2.612783857
411	4.362745098	0.639759839	2.613841822
412	4.362745098	0.639759839	2.614897216
413	4.137254902	0.616712279	2.615950052
414	4.382352941	0.641707351	2.617000341
415	4.333333333	0.636822098	2.618048097
416	4.382352941	0.641707351	2.619093331
417	4.607843137	0.663497686	2.620136055
418	4.225490196	0.625877098	2.621176282
419	4.37254902	0.640734687	2.622214023
420	4.176470588	0.620809427	2.62324929
421	4.058823529	0.608400169	2.624282096
422	4.401960784	0.643646169	2.625312451
423	4.196078431	0.622843597	2.626340367
424	4.37254902	0.640734687	2.627365857
425	4.352941176	0.638782798	2.62838893
426	3.941176471	0.595625881	2.629409599
427	4.588235294	0.661645681	2.630427875
428	4.392156863	0.642677842	2.631443769
429	4.323529412	0.635838418	2.632457292
430	4.382352941	0.641707351	2.633468456
431	4.137254902	0.616712279	2.63447727
432	4.039215686	0.606297044	2.635483747
433	4.009803922	0.603123136	2.636487896
434	3.784313725	0.577987133	2.63748973
435	4.235294118	0.626883575	2.638489257
436	4	0.602059991	2.639486489
437	4.019607843	0.604183685	2.640481437
438	4	0.602059991	2.641474111
439	3.911764706	0.592372724	2.64246452
440	3.764705882	0.575731053	2.643452676
441	4.176470588	0.620809427	2.644438589
442	3.901960784	0.5912829	2.645422269
443	3.990196078	0.600994237	2.646403726
444	3.941176471	0.595625881	2.64738297
445	3.931372549	0.594544201	2.648360011
446	4.18627451	0.621827703	2.649334859
447	4.245098039	0.627887725	2.650307523
448	4.088235294	0.611535883	2.651278014
449	4.049019608	0.60734988	2.652246341
450	3.676470588	0.565431096	2.653212514
451	3.941176471	0.595625881	2.654176542
452	3.382352941	0.529218923	2.655138435
453	3.843137255	0.584685895	2.656098202
454	4.107843137	0.613613851	2.657055853
455	4.147058824	0.617740196	2.658011397
456	4.264705882	0.629889085	2.658964843
457	3.803921569	0.580231554	2.6599162
458	3.794117647	0.579110793	2.660865478
459	4.176470588	0.620809427	2.661812686
460	3.970588235	0.598854851	2.662757832
461	3.862745098	0.58689605	2.663700925
462	4.31372549	0.634852505	2.664641976
463	3.568627451	0.552501212	2.665580991
464	4.225490196	0.625877098	2.666517981
465	4.176470588	0.620809427	2.667452953
466	3.921568627	0.59345982	2.668385917
467	3.882352941	0.589095014	2.669316881
468	3.578431373	0.553692693	2.670245853
469	3.794117647	0.579110793	2.671172843
470	3.62745098	0.559601552	2.672097858
471	3.735294118	0.572324804	2.673020907
472	3.607843137	0.557247647	2.673941999
473	3.647058824	0.561942768	2.674861141
474	3.578431373	0.553692693	2.675778342
475	3.852941176	0.585792379	2.67669361
476	3.62745098	0.559601552	2.677606953
477	3.401960784	0.531729303	2.678518379
478	3.764705882	0.575731053	2.679427897
479	3.833333333	0.583576586	2.680335513
480	3.588235294	0.554880914	2.681241237
481	3.696078431	0.567741178	2.682145076
482	3.980392157	0.599925862	2.683047038
483	3.598039216	0.556065892	2.683947131
484	3.5	0.544068044	2.684845362
485	3.843137255	0.584685895	2.685741739
486	3.794117647	0.579110793	2.686636269
487	3.647058824	0.561942768	2.687528961
488	3.794117647	0.579110793	2.688419822
489	3.568627451	0.552501212	2.689308859
490	3.460784314	0.539174534	2.69019608
491	3.549019608	0.550108399	2.691081492
492	3.725490196	0.571183425	2.691965103
493	3.421568627	0.534225255	2.692846919
494	3.558823529	0.551306453	2.693726949
495	3.81372549	0.58134943	2.694605199
496	3.205882353	0.505947581	2.695481676
497	3.794117647	0.579110793	2.696356389
498	3.62745098	0.559601552	2.697229343
499	3.421568627	0.534225255	2.698100546
500	3.81372549	0.58134943	2.698970004
501	3.666666667	0.56427143	2.699837726
502	3.764705882	0.575731053	2.700703717
503	3.31372549	0.520316529	2.701567985
504	3.421568627	0.534225255	2.702430536
505	3.647058824	0.561942768	2.703291378
506	3.558823529	0.551306453	2.704150517
507	3.490196078	0.542849826	2.705007959
508	3.480392157	0.541628181	2.705863712
509	3.539215686	0.54890703	2.706717782
510	3.509803922	0.545282855	2.707570176
511	3.705882353	0.568891628	2.7084209
512	3.666666667	0.56427143	2.709269961
513	3.519607843	0.546494277	2.710117365
514	3.647058824	0.561942768	2.710963119
515	3.343137255	0.524154207	2.711807229
516	3.529411765	0.547702329	2.712649702
517	3.225490196	0.508595726	2.713490543
518	3.323529412	0.521599526	2.71432976
519	3.509803922	0.545282855	2.715167358
520	3.235294118	0.509913768	2.716003344
521	3.401960784	0.531729303	2.716837723
522	3.470588235	0.54040309	2.717670503
523	3.196078431	0.504617428	2.718501689
524	3.274509804	0.515146295	2.719331287
525	3.705882353	0.568891628	2.720159303
526	3.166666667	0.500602351	2.720985744
527	3.264705882	0.513844062	2.721810615
528	3.352941176	0.525425934	2.722633923
529	3.352941176	0.525425934	2.723455672
530	3.196078431	0.504617428	2.72427587
531	3.401960784	0.531729303	2.725094521
532	3.245098039	0.511227822	2.725911632
533	3.382352941	0.529218923	2.726727209
534	3.284313725	0.516444635	2.727541257
535	3.284313725	0.516444635	2.728353782
536	3.068627451	0.486944166	2.72916479
537	3.441176471	0.536706945	2.729974286
538	3.058823529	0.485554422	2.730782276
539	3.176470588	0.501944838	2.731588765
540	3.049019608	0.484160217	2.73239376
541	2.921568627	0.465616092	2.733197265
542	3.176470588	0.501944838	2.733999287
543	3.156862745	0.4992557	2.73479983
544	3.225490196	0.508595726	2.7355989
545	3.558823529	0.551306453	2.736396502
546	3.098039216	0.491086911	2.737192643
547	3.029411765	0.481358308	2.737987326
548	3.382352941	0.529218923	2.738780558
549	3.245098039	0.511227822	2.739572344
550	3.029411765	0.481358308	2.740362689
551	3.264705882	0.513844062	2.741151599
552	3	0.477121255	2.741939078
553	3.117647059	0.493826948	2.742725131
554	2.745098039	0.43855786	2.743509765
555	3.078431373	0.488329476	2.744292983
556	3.107843137	0.49245909	2.745074792
557	3.235294118	0.509913768	2.745855195
558	3.18627451	0.503283189	2.746634199
559	2.921568627	0.465616092	2.747411808
560	2.931372549	0.467071017	2.748188027
561	3.137254902	0.496549807	2.748962861
562	3.049019608	0.484160217	2.749736316
563	3.205882353	0.505947581	2.750508395
564	2.823529412	0.450792316	2.751279104
565	2.696078431	0.430732522	2.752048448
566	2.803921569	0.447765861	2.752816431
567	2.931372549	0.467071017	2.753583059
568	2.754901961	0.440106148	2.754348336
569	3.098039216	0.491086911	2.755112266
570	2.823529412	0.450792316	2.755874856
571	2.705882353	0.43230891	2.756636108
572	2.970588235	0.472842457	2.757396029
573	3.088235294	0.489710382	2.758154622
574	2.843137255	0.453797826	2.758911892
575	3.137254902	0.496549807	2.759667845
576	3.117647059	0.493826948	2.760422483
577	2.950980392	0.469966324	2.761175813
578	3.029411765	0.481358308	2.761927838
579	2.705882353	0.43230891	2.762678564
580	2.911764706	0.464156278	2.763427994
581	3.078431373	0.488329476	2.764176132
582	2.81372549	0.449281725	2.764922985
583	2.81372549	0.449281725	2.765668555
584	3.137254902	0.496549807	2.766412847
585	2.931372549	0.467071017	2.767155866
586	2.882352941	0.459747159	2.767897616
587	2.823529412	0.450792316	2.768638101
588	2.990196078	0.475699668	2.769377326
589	2.68627451	0.429150391	2.770115295
590	2.941176471	0.468521083	2.770852012
591	2.843137255	0.453797826	2.771587481
592	2.980392157	0.474273412	2.772321707
593	2.931372549	0.467071017	2.773054693
594	2.833333333	0.452297671	2.773786445
595	2.794117647	0.446244688	2.774516966
596	2.862745098	0.45678268	2.77524626
597	3	0.477121255	2.775974331
598	3	0.477121255	2.776701184
599	2.735294118	0.437004032	2.777426822
600	2.784313725	0.444718168	2.77815125
601	2.803921569	0.447765861	2.778874472
602	2.725490196	0.435444624	2.779596491
603	2.764705882	0.441648937	2.780317312
604	2.794117647	0.446244688	2.781036939
605	2.901960784	0.462691539	2.781755375
606	2.735294118	0.437004032	2.782472624
607	2.666666667	0.425968732	2.783188691
608	2.647058824	0.422763592	2.783903579
609	2.852941176	0.455292817	2.784617293
610	2.774509804	0.443186264	2.785329835
611	2.81372549	0.449281725	2.78604121
612	2.598039216	0.414645702	2.786751422
613	2.852941176	0.455292817	2.787460475
614	2.715686275	0.433879597	2.788168371
615	2.568627451	0.40970112	2.788875116
616	2.921568627	0.465616092	2.789580712
617	2.950980392	0.469966324	2.790285164
618	2.480392157	0.394520349	2.790988475
619	2.764705882	0.441648937	2.791690649
620	2.617647059	0.41791109	2.792391689
621	2.647058824	0.422763592	2.7930916
622	2.401960784	0.380565913	2.793790385
623	2.725490196	0.435444624	2.794488047
624	2.676470588	0.427562475	2.79518459
625	2.617647059	0.41791109	2.795880017
626	2.656862745	0.424369119	2.796574333
627	2.450980392	0.389339837	2.797267541
628	2.519607843	0.401332952	2.797959644
629	2.68627451	0.429150391	2.798650645
630	2.441176471	0.387599175	2.799340549
631	2.549019608	0.406373176	2.800029359
632	2.607843137	0.416281465	2.800717078
633	2.882352941	0.459747159	2.80140371
634	2.68627451	0.429150391	2.802089258
635	2.637254902	0.421152108	2.802773725
636	2.735294118	0.437004032	2.803457116
637	2.607843137	0.416281465	2.804139432
638	2.421568627	0.384096781	2.804820679
639	2.382352941	0.377006102	2.805500858
640	2.696078431	0.430732522	2.806179974
641	2.617647059	0.41791109	2.80685803
642	2.382352941	0.377006102	2.807535028
643	2.568627451	0.40970112	2.808210973
644	2.647058824	0.422763592	2.808885867
645	2.5	0.397940009	2.809559715
646	2.509803922	0.399639794	2.810232518
647	2.62745098	0.419534622	2.810904281
648	2.588235294	0.413003755	2.811575006
649	2.37254902	0.375215194	2.812244697
650	2.323529412	0.366148174	2.812913357
651	2.215686275	0.345508267	2.813580989
652	2.431372549	0.385851509	2.814247596
653	2.441176471	0.387599175	2.814913181
654	2.333333333	0.367976785	2.815577748
655	2.117647059	0.325853579	2.8162413
656	2.431372549	0.385851509	2.816903839
657	2.18627451	0.339704691	2.81756537
658	2.225490196	0.347425685	2.818225894
659	2.303921569	0.362467691	2.818885415
660	2.254901961	0.353127664	2.819543936
661	2.676470588	0.427562475	2.820201459
662	2.549019608	0.406373176	2.820857989
663	2.509803922	0.399639794	2.821513528
664	2.401960784	0.380565913	2.822168079
665	2.235294118	0.349334675	2.822821645
666	2.460784314	0.39107355	2.823474229
667	2.196078431	0.341647847	2.824125834
668	2.392156863	0.378789655	2.824776462
669	2.137254902	0.329856322	2.825426118
670	2.176470588	0.337752803	2.826074803
671	2.460784314	0.39107355	2.82672252
672	2.441176471	0.387599175	2.827369273
673	2.421568627	0.384096781	2.828015064
674	2.519607843	0.401332952	2.828659897
675	2.460784314	0.39107355	2.829303773
676	2.098039216	0.321813602	2.829946696
677	2.274509804	0.356887813	2.830588669
678	2.196078431	0.341647847	2.831229694
679	2.343137255	0.369797729	2.831869774
680	2.225490196	0.347425685	2.832508913
681	2.098039216	0.321813602	2.833147112
682	2.215686275	0.345508267	2.833784375
683	2.245098039	0.351235311	2.834420704
684	2.098039216	0.321813602	2.835056102
685	2.18627451	0.339704691	2.835690571
686	2.235294118	0.349334675	2.836324116
687	2.215686275	0.345508267	2.836956737
688	2.235294118	0.349334675	2.837588438
689	2.049019608	0.311546114	2.838219222
690	2.098039216	0.321813602	2.838849091
691	2.392156863	0.378789655	2.839478047
692	2.156862745	0.333822509	2.840106094
693	2.225490196	0.347425685	2.840733235
694	2.215686275	0.345508267	2.84135947
695	2.18627451	0.339704691	2.841984805
696	2.137254902	0.329856322	2.84260924
697	1.970588235	0.294595886	2.843232778
698	1.901960784	0.279201558	2.843855423
699	2.068627451	0.315682284	2.844477176
700	2.294117647	0.360615686	2.84509804
701	1.931372549	0.285866054	2.845718018
702	2.215686275	0.345508267	2.846337112
703	2.107843137	0.323838288	2.846955325
704	2.31372549	0.364311831	2.847572659
705	2.166666667	0.335792102	2.848189117
706	2.264705882	0.355011808	2.848804701
707	2	0.301029996	2.849419414
708	2.009803922	0.303153689	2.850033258
709	1.990196078	0.298895866	2.850646235
710	2.137254902	0.329856322	2.851258349
711	1.960784314	0.292429824	2.851869601
712	2.18627451	0.339704691	2.852479994
713	2.31372549	0.364311831	2.85308953
714	2.225490196	0.347425685	2.853698212
715	1.960784314	0.292429824	2.854306042
716	2.068627451	0.315682284	2.854913022
717	1.892156863	0.276957137	2.855519156
718	2.088235294	0.319779432	2.856124444
719	2.107843137	0.323838288	2.85672889
720	2.215686275	0.345508267	2.857332496
721	2.029411765	0.307370174	2.857935265
722	2.068627451	0.315682284	2.858537198
723	2.098039216	0.321813602	2.859138297
724	2.049019608	0.311546114	2.859738566
725	2.039215686	0.309463163	2.860338007
726	2.009803922	0.303153689	2.860936621
727	1.911764706	0.28143444	2.861534411
728	2.019607843	0.305267049	2.862131379
729	2.078431373	0.317735689	2.862727528
730	2.019607843	0.305267049	2.86332286
731	1.980392157	0.296751198	2.863917377
732	1.862745098	0.270153429	2.864511081
733	1.558823529	0.192796953	2.865103975
734	1.960784314	0.292429824	2.86569606
735	1.950980392	0.290252905	2.866287339
736	1.774509804	0.249078403	2.866877814
737	1.843137255	0.265557678	2.867467488
738	1.725490196	0.236912496	2.868056362
739	1.931372549	0.285866054	2.868644438
740	2.039215686	0.309463163	2.86923172
741	1.862745098	0.270153429	2.869818208
742	2.019607843	0.305267049	2.870403905
743	1.81372549	0.258571557	2.870988814
744	1.803921569	0.256217651	2.871572936
745	1.843137255	0.265557678	2.872156273
746	1.852941176	0.267861632	2.872738827
747	1.862745098	0.270153429	2.873320602
748	1.960784314	0.292429824	2.873901598
749	1.803921569	0.256217651	2.874481818
750	1.990196078	0.298895866	2.875061263
751	2.31372549	0.364311831	2.875639937
752	2.068627451	0.315682284	2.876217841
753	2.029411765	0.307370174	2.876794976
754	1.950980392	0.290252905	2.877371346
755	1.81372549	0.258571557	2.877946952
756	1.882352941	0.274701057	2.878521796
757	1.843137255	0.265557678	2.87909588
758	2	0.301029996	2.879669206
759	1.833333333	0.263241435	2.880241776
760	1.666666667	0.22184875	2.880813592
761	1.490196078	0.173243416	2.881384657
762	1.87254902	0.272433195	2.881954971
763	1.87254902	0.272433195	2.882524538
764	1.862745098	0.270153429	2.883093359
765	1.68627451	0.226928275	2.883661435
766	1.911764706	0.28143444	2.88422877
767	1.823529412	0.260912772	2.884795364
768	1.705882353	0.231949077	2.88536122
769	1.87254902	0.272433195	2.88592634
770	1.784313725	0.251471216	2.886490725
771	1.68627451	0.226928275	2.887054378
772	1.784313725	0.251471216	2.8876173
773	1.745098039	0.241819831	2.888179494
774	1.696078431	0.229445931	2.888740961
775	1.588235294	0.200914843	2.889301703
776	1.666666667	0.22184875	2.889861721
777	1.705882353	0.231949077	2.890421019
778	1.607843137	0.206243676	2.890979597
779	1.794117647	0.253850918	2.891537458
780	1.598039216	0.203587433	2.892094603
781	1.637254902	0.214116299	2.892651034
782	1.803921569	0.256217651	2.893206753
783	2	0.301029996	2.893761762
784	1.666666667	0.22184875	2.894316063
785	1.843137255	0.265557678	2.894869657
786	1.539215686	0.187299481	2.895422546
787	1.519607843	0.181731526	2.895974732
788	1.647058824	0.21670911	2.896526217
789	1.656862745	0.219286533	2.897077003
790	1.656862745	0.219286533	2.897627091
791	1.549019608	0.190056915	2.898176483
792	1.62745098	0.211507916	2.898725182
793	1.656862745	0.219286533	2.899273187
794	1.588235294	0.200914843	2.899820502
795	1.62745098	0.211507916	2.900367129
796	1.666666667	0.22184875	2.900913068
797	1.470588235	0.167491087	2.901458321
798	1.62745098	0.211507916	2.902002891
799	1.539215686	0.187299481	2.902546779
800	1.607843137	0.206243676	2.903089987
801	1.568627451	0.195519811	2.903632516
802	1.676470588	0.224395939	2.904174368
803	1.539215686	0.187299481	2.904715545
804	1.745098039	0.241819831	2.905256049
805	1.480392157	0.170376776	2.90579588
806	1.450980392	0.161661544	2.906335042
807	1.421568627	0.15276783	2.906873535
808	1.470588235	0.167491087	2.907411361
809	1.568627451	0.195519811	2.907948522
810	1.617647059	0.208883772	2.908485019
811	1.450980392	0.161661544	2.909020854
812	1.588235294	0.200914843	2.909556029
813	1.5	0.176091259	2.910090546
814	1.480392157	0.170376776	2.910624405
815	1.568627451	0.195519811	2.911157609
816	1.539215686	0.187299481	2.911690159
817	1.421568627	0.15276783	2.912222057
818	1.519607843	0.181731526	2.912753304
819	1.549019608	0.190056915	2.913283902
820	1.441176471	0.158717163	2.913813852
821	1.490196078	0.173243416	2.914343157
822	1.647058824	0.21670911	2.914871818
823	1.421568627	0.15276783	2.915399835
824	1.450980392	0.161661544	2.915927212
825	1.480392157	0.170376776	2.916453949
826	1.196078431	0.077759659	2.916980047
827	1.323529412	0.121733597	2.91750551
828	1.637254902	0.214116299	2.918030337
829	1.333333333	0.124938737	2.918554531
830	1.598039216	0.203587433	2.919078092
831	1.529411765	0.184524427	2.919601024
832	1.401960784	0.146735866	2.920123326
833	1.382352941	0.140618941	2.920645001
834	1.352941176	0.131278915	2.921166051
835	1.352941176	0.131278915	2.921686475
836	1.343137255	0.128120395	2.922206277
837	1.31372549	0.118504627	2.922725458
838	1.382352941	0.140618941	2.923244019
839	1.460784314	0.164586097	2.923761961
840	1.352941176	0.131278915	2.924279286
841	1.607843137	0.206243676	2.924795996
842	1.117647059	0.04830468	2.925312091
843	1.441176471	0.158717163	2.925827575
844	1.578431373	0.198225704	2.926342447
845	1.617647059	0.208883772	2.926856709
846	1.343137255	0.128120395	2.927370363
847	1.676470588	0.224395939	2.92788341
848	1.382352941	0.140618941	2.928395852
849	1.37254902	0.137527864	2.92890769
850	1.264705882	0.101989539	2.929418926
851	1.470588235	0.167491087	2.92992956
852	1.333333333	0.124938737	2.930439595
853	1.480392157	0.170376776	2.930949031
854	1.382352941	0.140618941	2.931457871
855	1.411764706	0.14976232	2.931966115
856	1.401960784	0.146735866	2.932473765
857	1.343137255	0.128120395	2.932980822
858	1.225490196	0.088309841	2.933487288
859	1.225490196	0.088309841	2.933993164
860	1.490196078	0.173243416	2.934498451
861	1.362745098	0.134414628	2.935003151
862	1.245098039	0.095203549	2.935507266
863	1.225490196	0.088309841	2.936010796
864	1.205882353	0.08130494	2.936513742
865	1.156862745	0.063281836	2.937016107
866	1.431372549	0.155752684	2.937517892
867	1.254901961	0.098609798	2.938019097
868	1.323529412	0.121733597	2.938519725
869	1.352941176	0.131278915	2.939019776
870	1.382352941	0.140618941	2.939519253
871	1.225490196	0.088309841	2.940018155
872	1.284313725	0.108671124	2.940516485
873	1.343137255	0.128120395	2.941014244
874	1.421568627	0.15276783	2.941511433
875	1.323529412	0.121733597	2.942008053
876	1.343137255	0.128120395	2.942504106
877	1.117647059	0.04830468	2.942999593
878	1.31372549	0.118504627	2.943494516
879	1.205882353	0.08130494	2.943988875
880	1.225490196	0.088309841	2.944482672
881	1.245098039	0.095203549	2.944975908
882	1.31372549	0.118504627	2.945468585
883	1.088235294	0.036722807	2.945960704
884	1.480392157	0.170376776	2.946452265
885	1.323529412	0.121733597	2.946943271
886	1.254901961	0.098609798	2.947433722
887	1.137254902	0.055857817	2.94792362
888	1.274509804	0.105343181	2.948412966
889	1.382352941	0.140618941	2.948901761
890	1.362745098	0.134414628	2.949390007
891	1.31372549	0.118504627	2.949877704
892	1.31372549	0.118504627	2.950364854
893	1.18627451	0.074185199	2.950851459
894	1.156862745	0.063281836	2.951337519
895	1.31372549	0.118504627	2.951823035
896	1.166666667	0.06694679	2.95230801
897	1.490196078	0.173243416	2.952792443
898	1.431372549	0.155752684	2.953276337
899	1.333333333	0.124938737	2.953759692
900	1.225490196	0.088309841	2.954242509
901	1.196078431	0.077759659	2.954724791
902	1.049019608	0.020783606	2.955206538
903	1.284313725	0.108671124	2.95568775
904	1.117647059	0.04830468	2.95616843
905	1.254901961	0.098609798	2.956648579
906	1.362745098	0.134414628	2.957128198
907	1.166666667	0.06694679	2.957607287
908	1.147058824	0.05958569	2.958085849
909	1.12745098	0.052097669	2.958563883
910	1.235294118	0.091770373	2.959041392
911	1.294117647	0.111973759	2.959518377
912	1.156862745	0.063281836	2.959994838
913	1.137254902	0.055857817	2.960470778
914	1.019607843	0.008433168	2.960946196
915	1.303921569	0.115251469	2.961421094
916	1.245098039	0.095203549	2.961895474
917	0.960784314	-0.017374096	2.962369336
918	1.078431373	0.032792513	2.962842681
919	1.166666667	0.06694679	2.963315511
920	1.009803922	0.004237053	2.963787827
921	1.12745098	0.052097669	2.96425963
922	1.12745098	0.052097669	2.964730921
923	1.049019608	0.020783606	2.965201701
924	1.039215686	0.016705694	2.965671971
925	1.156862745	0.063281836	2.966141733
926	1.039215686	0.016705694	2.966610987
927	1.058823529	0.024823584	2.967079734
928	1.12745098	0.052097669	2.967547976
929	1.117647059	0.04830468	2.968015714
930	1.137254902	0.055857817	2.968482949
931	1.166666667	0.06694679	2.968949681
932	1.049019608	0.020783606	2.969415912
933	1.058823529	0.024823584	2.969881644
934	1.107843137	0.044478272	2.970346876
935	1.107843137	0.044478272	2.970811611
936	1.117647059	0.04830468	2.971275849
937	1.166666667	0.06694679	2.971739591
938	0.931372549	-0.030876566	2.972202838
939	1.107843137	0.044478272	2.972665592
940	0.990196078	-0.004278798	2.973127854
941	1.225490196	0.088309841	2.973589623
942	0.980392157	-0.008600172	2.974050903
943	0.960784314	-0.017374096	2.974511693
944	1.12745098	0.052097669	2.974971994
945	1.058823529	0.024823584	2.975431809
946	1.029411765	0.012589127	2.975891136
947	1.058823529	0.024823584	2.976349979
948	1.049019608	0.020783606	2.976808337
949	0.833333333	-0.079181246	2.977266212
950	1.264705882	0.101989539	2.977723605
951	0.843137255	-0.074101721	2.978180517
952	0.892156863	-0.049558779	2.978636948
953	0.911764706	-0.040117223	2.979092901
954	0.990196078	-0.004278798	2.979548375
955	1.009803922	0.004237053	2.980003372
956	0.823529412	-0.084320886	2.980457892
957	1.215686275	0.084821513	2.980911938
958	1.068627451	0.028826326	2.981365509
959	1.176470588	0.070581074	2.981818607
960	0.990196078	-0.004278798	2.982271233
961	1.147058824	0.05958569	2.982723388
962	1.117647059	0.04830468	2.983175072
963	1.058823529	0.024823584	2.983626287
964	1	0	2.984077034
965	0.862745098	-0.0641175	2.984527313
966	0.911764706	-0.040117223	2.984977126
967	1.068627451	0.028826326	2.985426474
968	0.950980392	-0.021828437	2.985875357
969	0.921568627	-0.035472318	2.986323777
970	0.950980392	-0.021828437	2.986771734
971	0.87254902	-0.059210165	2.98721923
972	1.12745098	0.052097669	2.987666265
973	0.950980392	-0.021828437	2.98811284
974	1.058823529	0.024823584	2.988558957
975	1.058823529	0.024823584	2.989004616
976	1.009803922	0.004237053	2.989449818
977	0.901960784	-0.044812344	2.989894564
978	0.960784314	-0.017374096	2.990338855
979	0.931372549	-0.030876566	2.990782692
980	1.049019608	0.020783606	2.991226076
981	0.87254902	-0.059210165	2.991669007
982	0.970588235	-0.012964977	2.992111488
983	0.950980392	-0.021828437	2.992553518
984	0.980392157	-0.008600172	2.992995098
985	1.098039216	0.040617851	2.99343623
986	0.950980392	-0.021828437	2.993876915
987	0.911764706	-0.040117223	2.994317153
988	0.754901961	-0.122109447	2.994756945
989	0.81372549	-0.089522079	2.995196292
990	1.019607843	0.008433168	2.995635195
991	1.049019608	0.020783606	2.996073654
992	0.921568627	-0.035472318	2.996511672
993	0.803921569	-0.094786319	2.996949248
994	0.921568627	-0.035472318	2.997386384
995	0.794117647	-0.100115153	2.997823081
996	0.725490196	-0.139368452	2.998259338
997	0.81372549	-0.089522079	2.998695158
998	0.833333333	-0.079181246	2.999130541

==> Formulae.txt <==
i	di	logdi	logi
1	0.33333334	-0.477121246	0
2	0.14814815	-0.829303767	0.301029996
3	0.08230453	-1.084576261	0.477121255
4	0.053040694	-1.275390802	0.602059991
5	0.037595894	-1.424859584	0.698970004
6	0.028383207	-1.546938535	0.77815125
7	0.022391949	-1.649908104	0.84509804
8	0.018243898	-1.738882365	0.903089987
9	0.015233835	-1.817190753	0.954242509
10	0.012968541	-1.887108881	1
11	0.011213543	-1.950257147	1.041392685
12	0.009821344	-2.007829077	1.079181246
13	0.008695035	-2.060728665	1.113943352
14	0.007768608	-2.109656792	1.146128036
15	0.006995716	-2.15516783	1.176091259
16	0.006342965	-2.197707706	1.204119983
17	0.005785748	-2.237640456	1.230448921
18	0.00530558	-2.275267108	1.255272505
19	0.004888331	-2.310839395	1.278753601
20	0.004523035	-2.344570052	1.301029996
21	0.004201069	-2.376640237	1.322219295
22	0.003915562	-2.407205862	1.342422681
23	0.003660988	-2.436401695	1.361727836
24	0.00343285	-2.464345211	1.380211242
25	0.003227457	-2.491139481	1.397940009
26	0.003041759	-2.516875241	1.414973348
27	0.002873208	-2.541632978	1.431363764
28	0.002719667	-2.565484268	1.447158031
29	0.00257933	-2.588493175	1.462397998
30	0.002450659	-2.610717115	1.477121255
31	0.002332341	-2.632207916	1.491361694
32	0.002223246	-2.653012422	1.505149978
33	0.002122399	-2.67317307	1.51851394
34	0.002028951	-2.692728548	1.531478917
35	0.001942164	-2.7117141	1.544068044
36	0.001861393	-2.73016197	1.556302501
37	0.001786069	-2.748101889	1.568201724
38	0.001715691	-2.765560927	1.579783597
39	0.001649817	-2.782564357	1.591064607
40	0.001588052	-2.799135199	1.602059991
41	0.001530048	-2.81529503	1.612783857
42	0.00147549	-2.831063671	1.62324929
43	0.0014241	-2.846459636	1.633468456
44	0.001375624	-2.861500193	1.643452676
45	0.001329838	-2.876201261	1.653212514
46	0.001286536	-2.890577956	1.662757832
47	0.001245535	-2.904644204	1.672097858
48	0.001206666	-2.918413104	1.681241237
49	0.001169777	-2.931897033	1.69019608
50	0.00113473	-2.94510754	1.698970004
51	0.001101399	-2.95805548	1.707570176
52	0.001069668	-2.970751037	1.716003344
53	0.001039432	-2.983203959	1.72427587
54	0.001010594	-2.995423285	1.73239376
55	9.83E-04	-3.007417633	1.740362689
56	9.57E-04	-3.019195129	1.748188027
57	9.32E-04	-3.030763481	1.755874856
58	9.08E-04	-3.042129965	1.763427994
59	8.85E-04	-3.053301574	1.770852012
60	8.62E-04	-3.064284781	1.77815125
61	8.41E-04	-3.075085919	1.785329835
62	8.21E-04	-3.085710871	1.792391689
63	8.01E-04	-3.096165294	1.799340549
64	7.83E-04	-3.106454607	1.806179974
65	7.65E-04	-3.116583957	1.812913357
66	7.47E-04	-3.126558196	1.819543936
67	7.30E-04	-3.136382039	1.826074803
68	7.14E-04	-3.146059916	1.832508913
69	6.99E-04	-3.15559612	1.838849091
70	6.84E-04	-3.164994759	1.84509804
71	6.69E-04	-3.174259707	1.851258349
72	6.56E-04	-3.183394775	1.857332496
73	6.42E-04	-3.192403485	1.86332286
74	6.29E-04	-3.201289289	1.86923172
75	6.17E-04	-3.210055578	1.875061263
76	6.04E-04	-3.218705408	1.880813592
77	5.93E-04	-3.227241915	1.886490725
78	5.81E-04	-3.235667998	1.892094603
79	5.70E-04	-3.243986497	1.897627091
80	5.59E-04	-3.252200142	1.903089987
81	5.49E-04	-3.260311464	1.908485019
82	5.39E-04	-3.268323096	1.913813852
83	5.29E-04	-3.276237352	1.919078092
84	5.20E-04	-3.284056601	1.924279286
85	5.11E-04	-3.291783122	1.929418926
86	5.02E-04	-3.299419088	1.934498451
87	4.93E-04	-3.306966542	1.939519253
88	4.85E-04	-3.314427589	1.944482672
89	4.77E-04	-3.321804138	1.949390007
90	4.69E-04	-3.329098125	1.954242509
91	4.61E-04	-3.336311322	1.959041392
92	4.53E-04	-3.34344552	1.963787827
93	4.46E-04	-3.350502457	1.968482949
94	4.39E-04	-3.357483743	1.973127854
95	4.32E-04	-3.364391009	1.977723605
96	4.25E-04	-3.371225833	1.982271233
97	4.19E-04	-3.377989656	1.986771734
98	4.12E-04	-3.384684018	1.991226076
99	4.06E-04	-3.391310228	1.995635195
100	4.00E-04	-3.397869746	2
101	3.94E-04	-3.404363901	2.004321374
102	3.88E-04	-3.410793913	2.008600172
103	3.83E-04	-3.417161091	2.012837225
104	3.77E-04	-3.423466658	2.017033339
105	3.72E-04	-3.429711757	2.021189299
106	3.67E-04	-3.435897535	2.025305865
107	3.61E-04	-3.442025155	2.029383778
108	3.56E-04	-3.44809567	2.033423755
109	3.51E-04	-3.454110169	2.037426498
110	3.47E-04	-3.460069609	2.041392685
111	3.42E-04	-3.465975037	2.045322979
112	3.37E-04	-3.471827416	2.049218023
113	3.33E-04	-3.477627659	2.053078443
114	3.29E-04	-3.483376758	2.056904851
115	3.24E-04	-3.48907551	2.06069784
116	3.20E-04	-3.494724881	2.064457989
117	3.16E-04	-3.500325699	2.068185862
118	3.12E-04	-3.505878717	2.071882007
119	3.08E-04	-3.511384849	2.075546961
120	3.04E-04	-3.516844788	2.079181246
121	3.00E-04	-3.522259405	2.08278537
122	2.97E-04	-3.527629352	2.086359831
123	2.93E-04	-3.532955393	2.089905111
124	2.90E-04	-3.538238245	2.093421685
125	2.86E-04	-3.54347862	2.096910013
126	2.83E-04	-3.548677141	2.100370545
127	2.79E-04	-3.553834534	2.103803721
128	2.76E-04	-3.558951368	2.10720997
129	2.73E-04	-3.564028405	2.11058971
130	2.70E-04	-3.569066127	2.113943352
131	2.67E-04	-3.574065204	2.117271296
132	2.64E-04	-3.579026208	2.120573931
133	2.61E-04	-3.583949735	2.123851641
134	2.58E-04	-3.588836324	2.127104798
135	2.55E-04	-3.593686512	2.130333768
136	2.52E-04	-3.598500858	2.133538908
137	2.49E-04	-3.603279882	2.136720567
138	2.47E-04	-3.608024117	2.139879086
139	2.44E-04	-3.612734036	2.1430148
140	2.41E-04	-3.617410175	2.146128036
141	2.39E-04	-3.622052945	2.149219113
142	2.36E-04	-3.626662891	2.152288344
143	2.34E-04	-3.631240447	2.155336037
144	2.31E-04	-3.635786028	2.158362492
145	2.29E-04	-3.640300156	2.161368002
146	2.27E-04	-3.6447832	2.164352856
147	2.24E-04	-3.649235595	2.167317335
148	2.22E-04	-3.653657785	2.170261715
149	2.20E-04	-3.658050128	2.173186268
150	2.18E-04	-3.662413085	2.176091259
151	2.15E-04	-3.666747002	2.178976947
152	2.13E-04	-3.671052271	2.181843588
153	2.11E-04	-3.675329282	2.184691431
154	2.09E-04	-3.679578388	2.187520721
155	2.07E-04	-3.683799959	2.190331698
156	2.05E-04	-3.687994364	2.193124598
157	2.03E-04	-3.692161924	2.195899652
158	2.01E-04	-3.696302978	2.198657087
159	1.99E-04	-3.700417899	2.201397124
160	1.97E-04	-3.704506967	2.204119983
161	1.96E-04	-3.708570561	2.206825876
162	1.94E-04	-3.71260894	2.209515015
163	1.92E-04	-3.71662246	2.212187604
164	1.90E-04	-3.720611376	2.214843848
165	1.89E-04	-3.72457602	2.217483944
166	1.87E-04	-3.728516706	2.220108088
167	1.85E-04	-3.732433689	2.222716471
168	1.84E-04	-3.736327249	2.225309282
169	1.82E-04	-3.740197672	2.227886705
170	1.80E-04	-3.744045224	2.230448921
171	1.79E-04	-3.747870222	2.23299611
172	1.77E-04	-3.751672867	2.235528447
173	1.76E-04	-3.755453477	2.238046103
174	1.74E-04	-3.75921223	2.240549248
175	1.73E-04	-3.762949421	2.243038049
176	1.71E-04	-3.766665323	2.245512668
177	1.70E-04	-3.77036013	2.247973266
178	1.68E-04	-3.774034112	2.250420002
179	1.67E-04	-3.77768748	2.252853031
180	1.65E-04	-3.781320498	2.255272505
181	1.64E-04	-3.784933315	2.257678575
182	1.63E-04	-3.788526264	2.260071388
183	1.61E-04	-3.792099456	2.26245109
184	1.60E-04	-3.795653212	2.264817823
185	1.59E-04	-3.799187627	2.267171728
186	1.58E-04	-3.802703008	2.269512944
187	1.56E-04	-3.806199514	2.271841607
188	1.55E-04	-3.809677352	2.274157849
189	1.54E-04	-3.813136717	2.276461804
190	1.53E-04	-3.816577824	2.278753601
191	1.51E-04	-3.820000817	2.281033367
192	1.50E-04	-3.823405945	2.283301229
193	1.49E-04	-3.826793329	2.285557309
194	1.48E-04	-3.830163221	2.28780173
195	1.47E-04	-3.833515803	2.290034611
196	1.46E-04	-3.836851153	2.292256071
197	1.44E-04	-3.840169573	2.294466226
198	1.43E-04	-3.84347114	2.29666519
199	1.42E-04	-3.846756037	2.298853076
200	1.41E-04	-3.850024519	2.301029996
201	1.40E-04	-3.853276614	2.303196057
202	1.39E-04	-3.856512607	2.305351369
203	1.38E-04	-3.859732583	2.307496038
204	1.37E-04	-3.862936729	2.309630167
205	1.36E-04	-3.866125186	2.311753861
206	1.35E-04	-3.869298138	2.31386722
207	1.34E-04	-3.872455685	2.315970345
208	1.33E-04	-3.875598003	2.318063335
209	1.32E-04	-3.878725216	2.320146286
210	1.31E-04	-3.881837525	2.322219295
211	1.30E-04	-3.884935012	2.324282455
212	1.29E-04	-3.888017833	2.326335861
213	1.29E-04	-3.891086125	2.328379603
214	1.28E-04	-3.894140068	2.330413773
215	1.27E-04	-3.897179786	2.33243846
216	1.26E-04	-3.900205346	2.334453751
217	1.25E-04	-3.903216924	2.336459734
218	1.24E-04	-3.90621464	2.338456494
219	1.23E-04	-3.909198625	2.340444115
220	1.22E-04	-3.912169017	2.342422681
221	1.22E-04	-3.915125895	2.344392274
222	1.21E-04	-3.918069451	2.346352974
223	1.20E-04	-3.920999733	2.348304863
224	1.19E-04	-3.923916925	2.350248018
225	1.18E-04	-3.926821096	2.352182518
226	1.18E-04	-3.929712384	2.354108439
227	1.17E-04	-3.932590861	2.356025857
228	1.16E-04	-3.935456718	2.357934847
229	1.15E-04	-3.938310006	2.359835482
230	1.15E-04	-3.941150858	2.361727836
231	1.14E-04	-3.94397938	2.36361198
232	1.13E-04	-3.946795645	2.365487985
233	1.12E-04	-3.949599802	2.367355921
234	1.12E-04	-3.952391964	2.369215857
235	1.11E-04	-3.95517218	2.371067862
236	1.10E-04	-3.957940593	2.372912003
237	1.09E-04	-3.960697305	2.374748346
238	1.09E-04	-3.963442362	2.376576957
239	1.08E-04	-3.966175953	2.378397901
240	1.07E-04	-3.968898074	2.380211242
241	1.07E-04	-3.971608887	2.382017043
242	1.06E-04	-3.97430848	2.383815366
243	1.05E-04	-3.976996889	2.385606274
244	1.05E-04	-3.979674275	2.387389826
245	1.04E-04	-3.982340726	2.389166084
246	1.04E-04	-3.984996252	2.390935107
247	1.03E-04	-3.987641058	2.392696953
248	1.02E-04	-3.990275126	2.394451681
249	1.02E-04	-3.992898598	2.396199347
250	1.01E-04	-3.995511562	2.397940009
251	1.00E-04	-3.998114077	2.399673721
252	9.98E-05	-4.000706216	2.401400541
253	9.92E-05	-4.003288126	2.403120521
254	9.87E-05	-4.005859813	2.404833717
255	9.81E-05	-4.008421403	2.40654018
256	9.75E-05	-4.010972935	2.408239965
257	9.69E-05	-4.013514529	2.409933123
258	9.64E-05	-4.016046244	2.411619706
259	9.58E-05	-4.018568155	2.413299764
260	9.53E-05	-4.02108035	2.414973348
261	9.47E-05	-4.023582887	2.416640507
262	9.42E-05	-4.026075854	2.418301291
263	9.36E-05	-4.028559304	2.419955748
264	9.31E-05	-4.031033339	2.421603927
265	9.26E-05	-4.033497976	2.423245874
266	9.21E-05	-4.035953373	2.424881637
267	9.15E-05	-4.038399511	2.426511261
268	9.10E-05	-4.040836526	2.428134794
269	9.05E-05	-4.043264475	2.42975228
270	9.00E-05	-4.045683377	2.431363764
271	8.95E-05	-4.048093316	2.432969291
272	8.90E-05	-4.050494408	2.434568904
273	8.85E-05	-4.052886627	2.436162647
274	8.81E-05	-4.055270166	2.437750563
275	8.76E-05	-4.057644997	2.439332694
276	8.71E-05	-4.060011165	2.440909082
277	8.66E-05	-4.062368785	2.442479769
278	8.62E-05	-4.0647179	2.444044796
279	8.57E-05	-4.067058606	2.445604203
280	8.52E-05	-4.0693909	2.447158031
281	8.48E-05	-4.071714886	2.44870632
282	8.43E-05	-4.0740306	2.450249108
283	8.39E-05	-4.07633813	2.451786436
284	8.34E-05	-4.078637494	2.45331834
285	8.30E-05	-4.080928815	2.45484486
286	8.26E-05	-4.083212063	2.456366033
287	8.21E-05	-4.085487337	2.457881897
288	8.17E-05	-4.087754661	2.459392488
289	8.13E-05	-4.090014221	2.460897843
290	8.09E-05	-4.092265887	2.462397998
291	8.04E-05	-4.094509798	2.463892989
292	8.00E-05	-4.096746044	2.465382851
293	7.96E-05	-4.09897463	2.46686762
294	7.92E-05	-4.101195589	2.46834733
295	7.88E-05	-4.103409029	2.469822016
296	7.84E-05	-4.105614976	2.471291711
297	7.80E-05	-4.107813481	2.472756449
298	7.76E-05	-4.110004563	2.474216264
299	7.72E-05	-4.112188323	2.475671188
300	7.68E-05	-4.114364775	2.477121255
301	7.65E-05	-4.116534013	2.478566496
302	7.61E-05	-4.118696046	2.480006943
303	7.57E-05	-4.120850884	2.481442629
304	7.53E-05	-4.122998653	2.482873584
305	7.50E-05	-4.125139369	2.484299839
306	7.46E-05	-4.127273049	2.485721426
307	7.42E-05	-4.129399747	2.487138375
308	7.39E-05	-4.131519555	2.488550717
309	7.35E-05	-4.133632486	2.489958479
310	7.32E-05	-4.135738591	2.491361694
311	7.28E-05	-4.137837899	2.492760389
312	7.25E-05	-4.139930476	2.494154594
313	7.21E-05	-4.142016333	2.495544338
314	7.18E-05	-4.144095541	2.496929648
315	7.14E-05	-4.146168114	2.498310554
316	7.11E-05	-4.148234129	2.499687083
317	7.07E-05	-4.150293654	2.501059262
318	7.04E-05	-4.152346597	2.50242712
319	7.01E-05	-4.154393203	2.503790683
320	6.98E-05	-4.156433311	2.505149978
321	6.94E-05	-4.158467097	2.506505032
322	6.91E-05	-4.160494551	2.507855872
323	6.88E-05	-4.162515698	2.509202522
324	6.85E-05	-4.164530563	2.51054501
325	6.81E-05	-4.16653927	2.511883361
326	6.78E-05	-4.168541753	2.5132176
327	6.75E-05	-4.170538134	2.514547753
328	6.72E-05	-4.172528402	2.515873844
329	6.69E-05	-4.174512605	2.517195898
330	6.66E-05	-4.17649082	2.51851394
331	6.63E-05	-4.178463022	2.519827994
332	6.60E-05	-4.180429251	2.521138084
333	6.57E-05	-4.182389577	2.522444234
334	6.54E-05	-4.184344059	2.523746467
335	6.51E-05	-4.186292611	2.525044807
336	6.48E-05	-4.188235434	2.526339277
337	6.45E-05	-4.190172452	2.527629901
338	6.43E-05	-4.192103684	2.5289167
339	6.40E-05	-4.194029284	2.530199698
340	6.37E-05	-4.19594914	2.531478917
341	6.34E-05	-4.197863411	2.532754379
342	6.31E-05	-4.199772026	2.534026106
343	6.29E-05	-4.201675122	2.53529412
344	6.26E-05	-4.20357263	2.536558443
345	6.23E-05	-4.205464623	2.537819095
346	6.20E-05	-4.207351172	2.539076099
347	6.18E-05	-4.209232242	2.540329475
348	6.15E-05	-4.211107908	2.541579244
349	6.12E-05	-4.212978221	2.542825427
350	6.10E-05	-4.214843134	2.544068044
351	6.07E-05	-4.216702713	2.545307116
352	6.05E-05	-4.218557028	2.546542663
353	6.02E-05	-4.220406084	2.547774705
354	5.99E-05	-4.222249883	2.549003262
355	5.97E-05	-4.224088475	2.550228353
356	5.94E-05	-4.225921908	2.551449998
357	5.92E-05	-4.227750193	2.552668216
358	5.89E-05	-4.229573378	2.553883027
359	5.87E-05	-4.231391457	2.555094449
360	5.85E-05	-4.233204473	2.556302501
361	5.82E-05	-4.235012473	2.557507202
362	5.80E-05	-4.236815459	2.558708571
363	5.77E-05	-4.238613488	2.559906625
364	5.75E-05	-4.240406536	2.561101384
365	5.73E-05	-4.242194682	2.562292864
366	5.70E-05	-4.243977921	2.563481085
367	5.68E-05	-4.245756298	2.564666064
368	5.66E-05	-4.247529838	2.565847819
369	5.63E-05	-4.249298553	2.567026366
370	5.61E-05	-4.251062477	2.568201724
371	5.59E-05	-4.252821655	2.56937391
372	5.56E-05	-4.25457607	2.57054294
373	5.54E-05	-4.256325799	2.571708832
374	5.52E-05	-4.258070836	2.572871602
375	5.50E-05	-4.259811197	2.574031268
376	5.48E-05	-4.261546926	2.575187845
377	5.45E-05	-4.263278058	2.57634135
378	5.43E-05	-4.265004582	2.5774918
379	5.41E-05	-4.266726543	2.57863921
380	5.39E-05	-4.268443981	2.579783597
381	5.37E-05	-4.270156888	2.580924976
382	5.35E-05	-4.271865312	2.582063363
383	5.33E-05	-4.273569272	2.583198774
384	5.31E-05	-4.27526877	2.584331224
385	5.28E-05	-4.276963842	2.58546073
386	5.26E-05	-4.278654527	2.586587305
387	5.24E-05	-4.280340853	2.587710965
388	5.22E-05	-4.282022812	2.588831726
389	5.20E-05	-4.283700435	2.589949601
390	5.18E-05	-4.285373738	2.591064607
391	5.16E-05	-4.287042748	2.592176757
392	5.14E-05	-4.2887075	2.593286067
393	5.12E-05	-4.290368029	2.59439255
394	5.10E-05	-4.292024331	2.595496222
395	5.09E-05	-4.293676436	2.596597096
396	5.07E-05	-4.29532433	2.597695186
397	5.05E-05	-4.296968106	2.598790507
398	5.03E-05	-4.29860772	2.599883072
399	5.01E-05	-4.300243246	2.600972896
400	4.99E-05	-4.301874616	2.602059991
401	4.97E-05	-4.303501986	2.603144373
402	4.95E-05	-4.305125254	2.604226053
403	4.93E-05	-4.306744499	2.605305046
404	4.92E-05	-4.308359716	2.606381365
405	4.90E-05	-4.30997096	2.607455023
406	4.88E-05	-4.311578202	2.608526034
407	4.86E-05	-4.313181499	2.609594409
408	4.84E-05	-4.314780893	2.610660163
409	4.83E-05	-4.316376328	2.611723308
410	4.81E-05	-4.317967891	2.612783857
411	4.79E-05	-4.319555546	2.613841822
412	4.77E-05	-4.321139373	2.614897216
413	4.76E-05	-4.322719329	2.615950052
414	4.74E-05	-4.324295486	2.617000341
415	4.72E-05	-4.325867818	2.618048097
416	4.71E-05	-4.327436403	2.619093331
417	4.69E-05	-4.329001188	2.620136055
418	4.67E-05	-4.330562194	2.621176282
419	4.65E-05	-4.332119538	2.622214023
420	4.64E-05	-4.333673114	2.62324929
421	4.62E-05	-4.33522301	2.624282096
422	4.61E-05	-4.336769234	2.625312451
423	4.59E-05	-4.338311802	2.626340367
424	4.57E-05	-4.339850721	2.627365857
425	4.56E-05	-4.341385992	2.62838893
426	4.54E-05	-4.34291765	2.629409599
427	4.52E-05	-4.344445745	2.630427875
428	4.51E-05	-4.345970238	2.631443769
429	4.49E-05	-4.347491227	2.632457292
430	4.48E-05	-4.349008637	2.633468456
431	4.46E-05	-4.35052251	2.63447727
432	4.45E-05	-4.352032886	2.635483747
433	4.43E-05	-4.35353976	2.636487896
434	4.42E-05	-4.355043157	2.63748973
435	4.40E-05	-4.356543079	2.638489257
436	4.38E-05	-4.358039613	2.639486489
437	4.37E-05	-4.359532646	2.640481437
438	4.35E-05	-4.361022282	2.641474111
439	4.34E-05	-4.362508529	2.64246452
440	4.33E-05	-4.363991396	2.643452676
441	4.31E-05	-4.36547089	2.644438589
442	4.30E-05	-4.36694705	2.645422269
443	4.28E-05	-4.368419876	2.646403726
444	4.27E-05	-4.369889367	2.64738297
445	4.25E-05	-4.371355525	2.648360011
446	4.24E-05	-4.37281842	2.649334859
447	4.22E-05	-4.374278044	2.650307523
448	4.21E-05	-4.375734379	2.651278014
449	4.20E-05	-4.377187447	2.652246341
450	4.18E-05	-4.378637323	2.653212514
451	4.17E-05	-4.38008396	2.654176542
452	4.15E-05	-4.381527392	2.655138435
453	4.14E-05	-4.382967665	2.656098202
454	4.13E-05	-4.384404743	2.657055853
455	4.11E-05	-4.385838651	2.658011397
456	4.10E-05	-4.387269427	2.658964843
457	4.09E-05	-4.388697004	2.6599162
458	4.07E-05	-4.390121525	2.660865478
459	4.06E-05	-4.391542892	2.661812686
460	4.05E-05	-4.392961198	2.662757832
461	4.03E-05	-4.394376441	2.663700925
462	4.02E-05	-4.395788564	2.664641976
463	4.01E-05	-4.397197674	2.665580991
464	3.99E-05	-4.398603716	2.666517981
465	3.98E-05	-4.400006731	2.667452953
466	3.97E-05	-4.401406776	2.668385917
467	3.96E-05	-4.40280375	2.669316881
468	3.94E-05	-4.404197786	2.670245853
469	3.93E-05	-4.40558883	2.671172843
470	3.92E-05	-4.406976883	2.672097858
471	3.91E-05	-4.408362024	2.673020907
472	3.89E-05	-4.409744201	2.673941999
473	3.88E-05	-4.411123471	2.674861141
474	3.87E-05	-4.412499837	2.675778342
475	3.86E-05	-4.413873258	2.67669361
476	3.84E-05	-4.415243816	2.677606953
477	3.83E-05	-4.416611505	2.678518379
478	3.82E-05	-4.417976317	2.679427897
479	3.81E-05	-4.41933828	2.680335513
480	3.80E-05	-4.420697365	2.681241237
481	3.78E-05	-4.422053693	2.682145076
482	3.77E-05	-4.423407131	2.683047038
483	3.76E-05	-4.424757802	2.683947131
484	3.75E-05	-4.426105643	2.684845362
485	3.74E-05	-4.427450755	2.685741739
486	3.73E-05	-4.428793051	2.686636269
487	3.71E-05	-4.43013261	2.687528961
488	3.70E-05	-4.431469393	2.688419822
489	3.69E-05	-4.432803504	2.689308859
490	3.68E-05	-4.434134833	2.69019608
491	3.67E-05	-4.435463462	2.691081492
492	3.66E-05	-4.436789377	2.691965103
493	3.65E-05	-4.438112587	2.692846919
494	3.64E-05	-4.439433175	2.693726949
495	3.62E-05	-4.440751009	2.694605199
496	3.61E-05	-4.44206622	2.695481676
497	3.60E-05	-4.443378796	2.696356389
498	3.59E-05	-4.4446887	2.697229343
499	3.58E-05	-4.445996043	2.698100546
500	3.57E-05	-4.447300691	2.698970004
501	3.56E-05	-4.448602755	2.699837726
502	3.55E-05	-4.449902236	2.700703717
503	3.54E-05	-4.451199137	2.701567985
504	3.53E-05	-4.452493459	2.702430536
505	3.52E-05	-4.45378518	2.703291378
506	3.51E-05	-4.455074389	2.704150517
507	3.50E-05	-4.456361002	2.705007959
508	3.49E-05	-4.457645085	2.705863712
509	3.48E-05	-4.458926692	2.706717782
510	3.47E-05	-4.460205738	2.707570176
511	3.46E-05	-4.461482316	2.7084209
512	3.45E-05	-4.462756317	2.709269961
513	3.44E-05	-4.46402791	2.710117365
514	3.43E-05	-4.465296999	2.710963119
515	3.42E-05	-4.466563639	2.711807229
516	3.41E-05	-4.467827787	2.712649702
517	3.40E-05	-4.469089538	2.713490543
518	3.39E-05	-4.470348833	2.71432976
519	3.38E-05	-4.471605667	2.715167358
520	3.37E-05	-4.472860084	2.716003344
521	3.36E-05	-4.474112119	2.716837723
522	3.35E-05	-4.475361727	2.717670503
523	3.34E-05	-4.476608981	2.718501689
524	3.33E-05	-4.477853797	2.719331287
525	3.32E-05	-4.479096263	2.720159303
526	3.31E-05	-4.480336374	2.720985744
527	3.30E-05	-4.481574112	2.721810615
528	3.29E-05	-4.482809514	2.722633923
529	3.28E-05	-4.484042616	2.723455672
530	3.27E-05	-4.485273294	2.72427587
531	3.26E-05	-4.486501718	2.725094521
532	3.25E-05	-4.487727846	2.725911632
533	3.24E-05	-4.488951607	2.726727209
534	3.23E-05	-4.490173107	2.727541257
535	3.23E-05	-4.491392317	2.728353782
536	3.22E-05	-4.492609288	2.72916479
537	3.21E-05	-4.493823992	2.729974286
538	3.20E-05	-4.495036347	2.730782276
539	3.19E-05	-4.496246526	2.731588765
540	3.18E-05	-4.497454421	2.73239376
541	3.17E-05	-4.498660113	2.733197265
542	3.16E-05	-4.499863559	2.733999287
543	3.15E-05	-4.501064787	2.73479983
544	3.15E-05	-4.502263784	2.7355989
545	3.14E-05	-4.503460604	2.736396502
546	3.13E-05	-4.504655234	2.737192643
547	3.12E-05	-4.505847675	2.737987326
548	3.11E-05	-4.507037913	2.738780558
549	3.10E-05	-4.508225992	2.739572344
550	3.09E-05	-4.509411899	2.740362689
551	3.09E-05	-4.510595691	2.741151599
552	3.08E-05	-4.511777328	2.741939078
553	3.07E-05	-4.512956784	2.742725131
554	3.06E-05	-4.514134117	2.743509765
555	3.05E-05	-4.515309329	2.744292983
556	3.04E-05	-4.516482481	2.745074792
557	3.04E-05	-4.517653461	2.745855195
558	3.03E-05	-4.518822372	2.746634199
559	3.02E-05	-4.519989174	2.747411808
560	3.01E-05	-4.5211539	2.748188027
561	3.00E-05	-4.522316524	2.748962861
562	3.00E-05	-4.523477108	2.749736316
563	2.99E-05	-4.524635613	2.750508395
564	2.98E-05	-4.525792072	2.751279104
565	2.97E-05	-4.52694646	2.752048448
566	2.96E-05	-4.528098797	2.752816431
567	2.96E-05	-4.529249146	2.753583059
568	2.95E-05	-4.530397424	2.754348336
569	2.94E-05	-4.531543696	2.755112266
570	2.93E-05	-4.532687967	2.755874856
571	2.93E-05	-4.533830227	2.756636108
572	2.92E-05	-4.534970469	2.757396029
573	2.91E-05	-4.536108727	2.758154622
574	2.90E-05	-4.537245009	2.758911892
575	2.89E-05	-4.538379321	2.759667845
576	2.89E-05	-4.539511639	2.760422483
577	2.88E-05	-4.540642001	2.761175813
578	2.87E-05	-4.541770398	2.761927838
579	2.86E-05	-4.542896854	2.762678564
580	2.86E-05	-4.544021375	2.763427994
581	2.85E-05	-4.54514394	2.764176132
582	2.84E-05	-4.546264571	2.764922985
583	2.84E-05	-4.547383276	2.765668555
584	2.83E-05	-4.548500078	2.766412847
585	2.82E-05	-4.549614957	2.767155866
586	2.81E-05	-4.550727951	2.767897616
587	2.81E-05	-4.551839039	2.768638101
588	2.80E-05	-4.552948229	2.769377326
589	2.79E-05	-4.55405553	2.770115295
590	2.79E-05	-4.555160969	2.770852012
591	2.78E-05	-4.556264507	2.771587481
592	2.77E-05	-4.557366201	2.772321707
593	2.76E-05	-4.558466047	2.773054693
594	2.76E-05	-4.559564006	2.773786445
595	2.75E-05	-4.560660121	2.774516966
596	2.74E-05	-4.561754402	2.77524626
597	2.74E-05	-4.56284686	2.775974331
598	2.73E-05	-4.563937475	2.776701184
599	2.72E-05	-4.565026273	2.777426822
600	2.72E-05	-4.566113282	2.77815125
601	2.71E-05	-4.567198434	2.778874472
602	2.70E-05	-4.568281803	2.779596491
603	2.70E-05	-4.569363355	2.780317312
604	2.69E-05	-4.570443148	2.781036939
605	2.68E-05	-4.571521148	2.781755375
606	2.68E-05	-4.57259735	2.782472624
607	2.67E-05	-4.573671766	2.783188691
608	2.66E-05	-4.574744427	2.783903579
609	2.66E-05	-4.575815345	2.784617293
610	2.65E-05	-4.576884483	2.785329835
611	2.64E-05	-4.577951856	2.78604121
612	2.64E-05	-4.579017509	2.786751422
613	2.63E-05	-4.580081408	2.787460475
614	2.62E-05	-4.581143598	2.788168371
615	2.62E-05	-4.582204027	2.788875116
616	2.61E-05	-4.583262761	2.789580712
617	2.60E-05	-4.584319745	2.790285164
618	2.60E-05	-4.585375029	2.790988475
619	2.59E-05	-4.58642861	2.791690649
620	2.59E-05	-4.587480487	2.792391689
621	2.58E-05	-4.588530657	2.7930916
622	2.57E-05	-4.589579152	2.793790385
623	2.57E-05	-4.590625989	2.794488047
624	2.56E-05	-4.591671098	2.79518459
625	2.55E-05	-4.592714546	2.795880017
626	2.55E-05	-4.593756348	2.796574333
627	2.54E-05	-4.594796487	2.797267541
628	2.54E-05	-4.595834945	2.797959644
629	2.53E-05	-4.596871737	2.798650645
630	2.52E-05	-4.597906916	2.799340549
631	2.52E-05	-4.598940428	2.800029359
632	2.51E-05	-4.599972308	2.800717078
633	2.51E-05	-4.601002557	2.80140371
634	2.50E-05	-4.60203119	2.802089258
635	2.49E-05	-4.603058191	2.802773725
636	2.49E-05	-4.604083577	2.803457116
637	2.48E-05	-4.605107366	2.804139432
638	2.48E-05	-4.606129542	2.804820679
639	2.47E-05	-4.607150086	2.805500858
640	2.47E-05	-4.60816907	2.806179974
641	2.46E-05	-4.609186459	2.80685803
642	2.45E-05	-4.610202255	2.807535028
643	2.45E-05	-4.61121644	2.808210973
644	2.44E-05	-4.612229105	2.808885867
645	2.44E-05	-4.613240144	2.809559715
646	2.43E-05	-4.614249647	2.810232518
647	2.43E-05	-4.61525758	2.810904281
648	2.42E-05	-4.616263981	2.811575006
649	2.41E-05	-4.617268797	2.812244697
650	2.41E-05	-4.618272067	2.812913357
651	2.40E-05	-4.619273828	2.813580989
652	2.40E-05	-4.620274028	2.814247596
653	2.39E-05	-4.621272687	2.814913181
654	2.39E-05	-4.622269827	2.815577748
655	2.38E-05	-4.623265412	2.8162413
656	2.38E-05	-4.624259518	2.816903839
657	2.37E-05	-4.625252112	2.81756537
658	2.36E-05	-4.626243178	2.818225894
659	2.36E-05	-4.627232737	2.818885415
660	2.35E-05	-4.628220792	2.819543936
661	2.35E-05	-4.629207364	2.820201459
662	2.34E-05	-4.630192439	2.820857989
663	2.34E-05	-4.631176038	2.821513528
664	2.33E-05	-4.632158146	2.822168079
665	2.33E-05	-4.633138748	2.822821645
666	2.32E-05	-4.634117922	2.823474229
667	2.32E-05	-4.635095597	2.824125834
668	2.31E-05	-4.636071815	2.824776462
669	2.31E-05	-4.637046579	2.825426118
670	2.30E-05	-4.638019856	2.826074803
671	2.30E-05	-4.638991706	2.82672252
672	2.29E-05	-4.639962115	2.827369273
673	2.29E-05	-4.640931069	2.828015064
674	2.28E-05	-4.641898572	2.828659897
675	2.28E-05	-4.642864647	2.829303773
676	2.27E-05	-4.643829338	2.829946696
677	2.27E-05	-4.644792554	2.830588669
678	2.26E-05	-4.645754338	2.831229694
679	2.26E-05	-4.646714733	2.831869774
680	2.25E-05	-4.647673687	2.832508913
681	2.25E-05	-4.648631282	2.833147112
682	2.24E-05	-4.649587427	2.833784375
683	2.24E-05	-4.650542185	2.834420704
684	2.23E-05	-4.651495563	2.835056102
685	2.23E-05	-4.652447488	2.835690571
686	2.22E-05	-4.653398062	2.836324116
687	2.22E-05	-4.654347254	2.836956737
688	2.21E-05	-4.655295088	2.837588438
689	2.21E-05	-4.656241512	2.838219222
690	2.20E-05	-4.657186551	2.838849091
691	2.20E-05	-4.658130252	2.839478047
692	2.19E-05	-4.65907258	2.840106094
693	2.19E-05	-4.660013563	2.840733235
694	2.18E-05	-4.660953148	2.84135947
695	2.18E-05	-4.6618914	2.841984805
696	2.17E-05	-4.662828307	2.84260924
697	2.17E-05	-4.663763875	2.843232778
698	2.16E-05	-4.664698092	2.843855423
699	2.16E-05	-4.665630985	2.844477176
700	2.15E-05	-4.66656254	2.84509804
701	2.15E-05	-4.667492725	2.845718018
702	2.15E-05	-4.668421628	2.846337112
703	2.14E-05	-4.669349195	2.846955325
704	2.14E-05	-4.670275434	2.847572659
705	2.13E-05	-4.671200374	2.848189117
706	2.13E-05	-4.672124001	2.848804701
707	2.12E-05	-4.673046324	2.849419414
708	2.12E-05	-4.673967309	2.850033258
709	2.11E-05	-4.674887005	2.850646235
710	2.11E-05	-4.675805442	2.851258349
711	2.11E-05	-4.676722565	2.851869601
712	2.10E-05	-4.677638383	2.852479994
713	2.10E-05	-4.678552947	2.85308953
714	2.09E-05	-4.679466222	2.853698212
715	2.09E-05	-4.680378197	2.854306042
716	2.08E-05	-4.681288901	2.854913022
717	2.08E-05	-4.682198344	2.855519156
718	2.07E-05	-4.683106491	2.856124444
719	2.07E-05	-4.684013416	2.85672889
720	2.07E-05	-4.684919064	2.857332496
721	2.06E-05	-4.685823444	2.857935265
722	2.06E-05	-4.686726588	2.858537198
723	2.05E-05	-4.687628482	2.859138297
724	2.05E-05	-4.688529095	2.859738566
725	2.04E-05	-4.689428477	2.860338007
726	2.04E-05	-4.690326639	2.860936621
727	2.04E-05	-4.69122357	2.861534411
728	2.03E-05	-4.692119258	2.862131379
729	2.03E-05	-4.693013691	2.862727528
730	2.02E-05	-4.693906943	2.86332286
731	2.02E-05	-4.69479894	2.863917377
732	2.02E-05	-4.695689733	2.864511081
733	2.01E-05	-4.69657927	2.865103975
734	2.01E-05	-4.697467624	2.86569606
735	2.00E-05	-4.698354784	2.866287339
736	2.00E-05	-4.699240698	2.866877814
737	1.99E-05	-4.70012546	2.867467488
738	1.99E-05	-4.701008975	2.868056362
739	1.99E-05	-4.701891318	2.868644438
740	1.98E-05	-4.702772456	2.86923172
741	1.98E-05	-4.703652443	2.869818208
742	1.97E-05	-4.704531205	2.870403905
743	1.97E-05	-4.705408794	2.870988814
744	1.97E-05	-4.706285202	2.871572936
745	1.96E-05	-4.707160416	2.872156273
746	1.96E-05	-4.708034471	2.872738827
747	1.95E-05	-4.708907356	2.873320602
748	1.95E-05	-4.709779061	2.873901598
749	1.95E-05	-4.710649618	2.874481818
750	1.94E-05	-4.711518996	2.875061263
751	1.94E-05	-4.712387207	2.875639937
752	1.94E-05	-4.713254284	2.876217841
753	1.93E-05	-4.714120195	2.876794976
754	1.93E-05	-4.714984975	2.877371346
755	1.92E-05	-4.71584859	2.877946952
756	1.92E-05	-4.716711099	2.878521796
757	1.92E-05	-4.717572446	2.87909588
758	1.91E-05	-4.71843262	2.879669206
759	1.91E-05	-4.719291679	2.880241776
760	1.90E-05	-4.720149614	2.880813592
761	1.90E-05	-4.721006415	2.881384657
762	1.90E-05	-4.721862116	2.881954971
763	1.89E-05	-4.722716686	2.882524538
764	1.89E-05	-4.723570137	2.883093359
765	1.89E-05	-4.724422437	2.883661435
766	1.88E-05	-4.725273666	2.88422877
767	1.88E-05	-4.726123748	2.884795364
768	1.88E-05	-4.726972764	2.88536122
769	1.87E-05	-4.727820634	2.88592634
770	1.87E-05	-4.728667397	2.886490725
771	1.86E-05	-4.729513088	2.887054378
772	1.86E-05	-4.730357674	2.8876173
773	1.86E-05	-4.731201193	2.888179494
774	1.85E-05	-4.732043589	2.888740961
775	1.85E-05	-4.732884921	2.889301703
776	1.85E-05	-4.733725135	2.889861721
777	1.84E-05	-4.73456429	2.890421019
778	1.84E-05	-4.735402354	2.890979597
779	1.84E-05	-4.736239317	2.891537458
780	1.83E-05	-4.737075242	2.892094603
781	1.83E-05	-4.737910094	2.892651034
782	1.82E-05	-4.738743866	2.893206753
783	1.82E-05	-4.739576594	2.893761762
784	1.82E-05	-4.740408247	2.894316063
785	1.81E-05	-4.741238863	2.894869657
786	1.81E-05	-4.74206836	2.895422546
787	1.81E-05	-4.74289685	2.895974732
788	1.80E-05	-4.743724276	2.896526217
789	1.80E-05	-4.744550652	2.897077003
790	1.80E-05	-4.74537597	2.897627091
791	1.79E-05	-4.746200245	2.898176483
792	1.79E-05	-4.747023492	2.898725182
793	1.79E-05	-4.747845726	2.899273187
794	1.78E-05	-4.748666866	2.899820502
795	1.78E-05	-4.749487	2.900367129
796	1.78E-05	-4.75030612	2.900913068
797	1.77E-05	-4.751124192	2.901458321
798	1.77E-05	-4.751941233	2.902002891
799	1.77E-05	-4.752757257	2.902546779
800	1.76E-05	-4.753572256	2.903089987
801	1.76E-05	-4.754386222	2.903632516
802	1.76E-05	-4.755199221	2.904174368
803	1.75E-05	-4.756011168	2.904715545
804	1.75E-05	-4.756822106	2.905256049
805	1.75E-05	-4.757632026	2.90579588
806	1.74E-05	-4.758440994	2.906335042
807	1.74E-05	-4.759248902	2.906873535
808	1.74E-05	-4.760055841	2.907411361
809	1.73E-05	-4.760861753	2.907948522
810	1.73E-05	-4.761666705	2.908485019
811	1.73E-05	-4.762470638	2.909020854
812	1.72E-05	-4.763273595	2.909556029
813	1.72E-05	-4.764075566	2.910090546
814	1.72E-05	-4.764876494	2.910624405
815	1.72E-05	-4.765676522	2.911157609
816	1.71E-05	-4.766475489	2.911690159
817	1.71E-05	-4.767273566	2.912222057
818	1.71E-05	-4.768070566	2.912753304
819	1.70E-05	-4.768866659	2.913283902
820	1.70E-05	-4.769661787	2.913813852
821	1.70E-05	-4.770455941	2.914343157
822	1.69E-05	-4.771249062	2.914871818
823	1.69E-05	-4.77204127	2.915399835
824	1.69E-05	-4.772832558	2.915927212
825	1.68E-05	-4.773622841	2.916453949
826	1.68E-05	-4.774412135	2.916980047
827	1.68E-05	-4.775200538	2.91750551
828	1.67E-05	-4.775987911	2.918030337
829	1.67E-05	-4.776774403	2.918554531
830	1.67E-05	-4.777559927	2.919078092
831	1.67E-05	-4.778344476	2.919601024
832	1.66E-05	-4.779128121	2.920123326
833	1.66E-05	-4.779910828	2.920645001
834	1.66E-05	-4.780692562	2.921166051
835	1.65E-05	-4.781473396	2.921686475
836	1.65E-05	-4.782253242	2.922206277
837	1.65E-05	-4.783032199	2.922725458
838	1.65E-05	-4.783810232	2.923244019
839	1.64E-05	-4.784587334	2.923761961
840	1.64E-05	-4.785363498	2.924279286
841	1.64E-05	-4.786138742	2.924795996
842	1.63E-05	-4.786913032	2.925312091
843	1.63E-05	-4.787686442	2.925827575
844	1.63E-05	-4.78845891	2.926342447
845	1.62E-05	-4.789230455	2.926856709
846	1.62E-05	-4.790001124	2.927370363
847	1.62E-05	-4.790770856	2.92788341
848	1.62E-05	-4.79153967	2.928395852
849	1.61E-05	-4.792307614	2.92890769
850	1.61E-05	-4.793074652	2.929418926
851	1.61E-05	-4.793840751	2.92992956
852	1.60E-05	-4.794605985	2.930439595
853	1.60E-05	-4.795370292	2.930949031
854	1.60E-05	-4.796133719	2.931457871
855	1.60E-05	-4.796896287	2.931966115
856	1.59E-05	-4.79765788	2.932473765
857	1.59E-05	-4.798418654	2.932980822
858	1.59E-05	-4.79917852	2.933487288
859	1.59E-05	-4.799937526	2.933993164
860	1.58E-05	-4.80069561	2.934498451
861	1.58E-05	-4.80145282	2.935003151
862	1.58E-05	-4.802209149	2.935507266
863	1.57E-05	-4.802964646	2.936010796
864	1.57E-05	-4.803719166	2.936513742
865	1.57E-05	-4.804472922	2.937016107
866	1.57E-05	-4.805225742	2.937517892
867	1.56E-05	-4.805977702	2.938019097
868	1.56E-05	-4.806728796	2.938519725
869	1.56E-05	-4.807479073	2.939019776
870	1.56E-05	-4.808228441	2.939519253
871	1.55E-05	-4.808976951	2.940018155
872	1.55E-05	-4.809724568	2.940516485
873	1.55E-05	-4.810471424	2.941014244
874	1.54E-05	-4.811217346	2.941511433
875	1.54E-05	-4.811962438	2.942008053
876	1.54E-05	-4.812706666	2.942504106
877	1.54E-05	-4.813450053	2.942999593
878	1.53E-05	-4.814192618	2.943494516
879	1.53E-05	-4.814934301	2.943988875
880	1.53E-05	-4.815675178	2.944482672
881	1.53E-05	-4.816415158	2.944975908
882	1.52E-05	-4.817154349	2.945468585
883	1.52E-05	-4.817892687	2.945960704
884	1.52E-05	-4.818630194	2.946452265
885	1.52E-05	-4.819366836	2.946943271
886	1.51E-05	-4.820102663	2.947433722
887	1.51E-05	-4.820837669	2.94792362
888	1.51E-05	-4.821571847	2.948412966
889	1.51E-05	-4.822305192	2.948901761
890	1.50E-05	-4.823037725	2.949390007
891	1.50E-05	-4.823769413	2.949877704
892	1.50E-05	-4.824500305	2.950364854
893	1.50E-05	-4.825230368	2.950851459
894	1.49E-05	-4.825959595	2.951337519
895	1.49E-05	-4.826688023	2.951823035
896	1.49E-05	-4.827415661	2.95230801
897	1.49E-05	-4.828142459	2.952792443
898	1.48E-05	-4.828868425	2.953276337
899	1.48E-05	-4.829593612	2.953759692
900	1.48E-05	-4.830318	2.954242509
901	1.48E-05	-4.831041566	2.954724791
902	1.47E-05	-4.831764321	2.955206538
903	1.47E-05	-4.832486302	2.95568775
904	1.47E-05	-4.833207474	2.95616843
905	1.47E-05	-4.83392786	2.956648579
906	1.46E-05	-4.834647425	2.957128198
907	1.46E-05	-4.835366223	2.957607287
908	1.46E-05	-4.836084187	2.958085849
909	1.46E-05	-4.836801386	2.958563883
910	1.45E-05	-4.837517801	2.959041392
911	1.45E-05	-4.838233438	2.959518377
912	1.45E-05	-4.838948279	2.959994838
913	1.45E-05	-4.839662317	2.960470778
914	1.44E-05	-4.840375606	2.960946196
915	1.44E-05	-4.841088081	2.961421094
916	1.44E-05	-4.841799826	2.961895474
917	1.44E-05	-4.842510744	2.962369336
918	1.43E-05	-4.843220906	2.962842681
919	1.43E-05	-4.843930291	2.963315511
920	1.43E-05	-4.844638908	2.963787827
921	1.43E-05	-4.845346767	2.96425963
922	1.43E-05	-4.846053831	2.964730921
923	1.42E-05	-4.846760156	2.965201701
924	1.42E-05	-4.847465722	2.965671971
925	1.42E-05	-4.848170507	2.966141733
926	1.42E-05	-4.848874521	2.966610987
927	1.41E-05	-4.849577773	2.967079734
928	1.41E-05	-4.85028029	2.967547976
929	1.41E-05	-4.850982034	2.968015714
930	1.41E-05	-4.851683031	2.968482949
931	1.40E-05	-4.852383276	2.968949681
932	1.40E-05	-4.853082762	2.969415912
933	1.40E-05	-4.853781485	2.969881644
934	1.40E-05	-4.854479471	2.970346876
935	1.40E-05	-4.855176728	2.970811611
936	1.39E-05	-4.855873237	2.971275849
937	1.39E-05	-4.856568976	2.971739591
938	1.39E-05	-4.857263988	2.972202838
939	1.39E-05	-4.857958265	2.972665592
940	1.38E-05	-4.858651804	2.973127854
941	1.38E-05	-4.859344583	2.973589623
942	1.38E-05	-4.860036643	2.974050903
943	1.38E-05	-4.860727934	2.974511693
944	1.38E-05	-4.861418527	2.974971994
945	1.37E-05	-4.862108386	2.975431809
946	1.37E-05	-4.862797538	2.975891136
947	1.37E-05	-4.863485914	2.976349979
948	1.37E-05	-4.864173605	2.976808337
949	1.37E-05	-4.864860572	2.977266212
950	1.36E-05	-4.865546779	2.977723605
951	1.36E-05	-4.866232285	2.978180517
952	1.36E-05	-4.866917053	2.978636948
953	1.36E-05	-4.867601109	2.979092901
954	1.35E-05	-4.86828448	2.979548375
955	1.35E-05	-4.868967098	2.980003372
956	1.35E-05	-4.869649021	2.980457892
957	1.35E-05	-4.870330244	2.980911938
958	1.35E-05	-4.871010715	2.981365509
959	1.34E-05	-4.871690508	2.981818607
960	1.34E-05	-4.87236957	2.982271233
961	1.34E-05	-4.873047912	2.982723388
962	1.34E-05	-4.873725595	2.983175072
963	1.34E-05	-4.874402548	2.983626287
964	1.33E-05	-4.875078798	2.984077034
965	1.33E-05	-4.875754342	2.984527313
966	1.33E-05	-4.876429174	2.984977126
967	1.33E-05	-4.877103354	2.985426474
968	1.33E-05	-4.87777678	2.985875357
969	1.32E-05	-4.878449544	2.986323777
970	1.32E-05	-4.879121643	2.986771734
971	1.32E-05	-4.879793005	2.98721923
972	1.32E-05	-4.880463692	2.987666265
973	1.31E-05	-4.881133665	2.98811284
974	1.31E-05	-4.881802987	2.988558957
975	1.31E-05	-4.882471585	2.989004616
976	1.31E-05	-4.883139522	2.989449818
977	1.31E-05	-4.88380676	2.989894564
978	1.30E-05	-4.884473327	2.990338855
979	1.30E-05	-4.885139218	2.990782692
980	1.30E-05	-4.885804429	2.991226076
981	1.30E-05	-4.886468955	2.991669007
982	1.30E-05	-4.887132792	2.992111488
983	1.29E-05	-4.887795968	2.992553518
984	1.29E-05	-4.888458461	2.992995098
985	1.29E-05	-4.889120285	2.99343623
986	1.29E-05	-4.889781417	2.993876915
987	1.29E-05	-4.890441903	2.994317153
988	1.28E-05	-4.891101739	2.994756945
989	1.28E-05	-4.891760887	2.995196292
990	1.28E-05	-4.892419342	2.995635195
991	1.28E-05	-4.893077167	2.996073654
992	1.28E-05	-4.893734323	2.996511672
993	1.28E-05	-4.894390824	2.996949248
994	1.27E-05	-4.895046648	2.997386384
995	1.27E-05	-4.895701807	2.997823081
996	1.27E-05	-4.896356314	2.998259338
997	1.27E-05	-4.897010164	2.998695158
998	1.27E-05	-4.897663387	2.999130541
999	1.26E-05	-4.89831591	2.999565488
1000	1.26E-05	-4.898967798	3
